FedChain: An Efficient and Secure Consensus Protocol based on Proof of Useful Federated Learning for Blockchain

Blockchain has become a popular decentralized paradigm for various applications in the zero-trust environment. The core of the blockchain is the consensus protocol, which establishes consensus among all the participants. PoW (Proof-of-Work) is one of the most popular consensus protocols. However, the PoW consensus protocol which incentives the participants to use their computing power to solve a meaningless hash puzzle is continuously questioned as energy-wasting. To address these issues, we propose an efficient and secure consensus protocol based on proof of useful federated learning for blockchain (called FedChain). We first propose a secure and robust blockchain architecture that takes federated learning tasks as proof of work. Then a pool aggregation mechanism is integrated to improve the efficiency of the FedChain architecture. To protect model parameter privacy for each participant within a mining pool, a secret sharing-based ring-all reduce architecture is designed. We also introduce a data distribution-based federated learning model optimization algorithm to improve the model performance of FedChain. At last, a zero-knowledge proof-based federated learning model verification is introduced to preserve the privacy of federated learning participants while proving the model performance of federated learning participants. Our approach has been tested and validated through extensive experiments, demonstrating its performance.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> figures/Latency/FedChain_latency_100nodes_10pools.json <==
{"centralized FL": [11.986121360327598, 12.894239481112782, 13.18014579189057, 12.871659326237285, 12.635362068562431, 13.246829551694518, 12.472092165767368, 12.425262993707518, 12.435601825465396, 12.402782298695715, 13.138983413718025, 13.203214925236503, 12.858020766545156, 12.388390964980948, 11.893302719631839, 12.73617944240146, 12.323700049246241, 13.07390486486607, 12.383457526156262, 12.290493913408067, 12.102132066649116, 13.245014862012193, 13.002145730421702, 12.539990722770831, 12.470485414517274, 13.307352955058713, 12.69731344194274, 12.062372301873795, 12.134178391386817, 11.65127388097383, 13.06254281104534, 12.662403224776446, 12.735538324145415, 12.115413297971317, 12.469036534619859, 12.843403054803279, 12.665733921766332, 12.394953577254345, 12.595787025760337, 12.047493767371552, 13.189800732851898, 13.13697885736153, 12.969480344915564, 12.412238585095286, 12.271381728724513, 12.051814635057744, 12.376325932966871, 12.523750675284475, 11.603349873249094, 12.813467370698877, 12.747418961192265, 11.864074222705382, 12.736246306611013, 13.28498278923221, 12.180133281473369, 12.916349712402475, 11.847412796539256, 12.100063657442753, 11.851036730705669, 13.308966825648094, 12.337039359447434, 12.022903963193842, 13.282558401712025, 11.970724258607904, 13.012475234877767, 12.226996490049837, 13.314176470222208, 12.24609015225583, 11.830980263123754, 12.670783927588376, 13.278130489132202, 12.975515705251697, 12.506832620758466, 12.062707294887009, 12.493308573785644, 12.856511615531494, 13.353731113712476, 13.409266715605288, 12.763681860902246, 12.07728604948661, 12.340625514873791, 12.030078592487559, 12.450787949717894, 12.666845850906634, 12.633990573893245, 13.080142304913762, 12.1007896421599, 13.07008089010604, 12.857850079573293, 13.140989364823852, 12.298417732781232, 13.040189053970174, 12.206645980990814, 12.122677384242976, 12.171888751681927, 12.447852666259445, 11.895899761119328, 11.69513950099448, 12.917357490011971, 13.106509719254337], "decentralized FL": [9.429681184926201, 9.772218725422912, 9.598850064936732, 9.404578433582344, 9.868931624973973, 9.932738214115332, 9.414464316311383, 9.995587451141498, 9.418187669338035, 9.996224261062963, 9.381425694161951, 9.420380137714256, 9.721934186687356, 9.942560535355682, 9.465471159236474, 10.000428855101239, 9.595802162059293, 9.824617259762295, 9.475876831411632, 9.686594147646908, 9.865336291054838, 9.996051909110886, 9.843639891164774, 9.700818327877567, 9.84601406722119, 9.997921025693726, 9.988223985756367, 9.691416791767985, 9.86426682645355, 9.122399740458034, 9.857295541017011, 9.933981454115607, 9.785377212110351, 9.853652190624064, 9.605182021124136, 9.77276749082051, 9.862709004930677, 9.482453024765757, 9.935666807156023, 9.32543114404102, 9.929320796717587, 9.582074395001772, 9.790237386743886, 9.730271241860443, 9.946813609758946, 9.823491774293828, 9.480905719126435, 9.765620607216494, 9.389762611991204, 9.988151791092685, 9.893186254626023, 9.478894258695197, 9.687692043396035, 9.760374920582496, 9.801849095175896, 9.771800540343039, 9.203401748665753, 9.84456126413272, 8.929895832036303, 9.97430878842767, 9.969761176532703, 9.7964347928915, 9.966003531778506, 9.7456902446692, 9.82656902048187, 9.425339035862322, 9.972644760356955, 9.950020426277332, 9.231763388927405, 9.778917080074109, 9.945236639676834, 9.924535855874153, 9.671043568551003, 9.640349525204261, 9.356618740728639, 9.730170771030531, 9.93145933697729, 10.01683904528283, 9.718197767209423, 9.3731584058524, 9.467983755891632, 9.34400502644983, 10.010460922473214, 9.89554126002765, 9.830388258163142, 9.838576950989314, 9.359214016165742, 9.83149913821538, 9.363507274028708, 9.974413170720238, 9.489222282033893, 9.818629548471149, 9.426735226075632, 9.399487438401751, 9.921661238324827, 8.780127040962933, 9.759541246829842, 9.663640813245198, 9.770290610054055, 9.273624339889782], "centralized pool FL": [7.452534275171359, 7.6673613938682434, 6.787033924186662, 6.775102377661406, 6.96290108679772, 7.965266709624637, 7.530145423576616, 8.5014697385112, 7.729008330812488, 6.3943071321597, 7.806669699155186, 8.00663369813206, 6.684865529231293, 9.02309954237533, 7.07804275153478, 7.978135195654764, 7.252342617393845, 7.448995319602937, 8.06095382447515, 7.97639797276023, 10.02957922657023, 8.000168486042416, 7.258689040284978, 9.615409782704967, 8.12363964920943, 8.073181990461123, 8.14616127676157, 6.91689510268767, 8.311971466584737, 8.174893927774866, 7.287694217241118, 7.435363890470038, 7.722341242523998, 8.2346759972956, 7.22321895412816, 7.60219829086617, 8.939067120705356, 6.978205937678385, 5.999962384225269, 7.26283531828639, 8.027520140309118, 8.438406850975865, 7.136326058314408, 8.111716905865325, 8.084841829548102, 6.993110721362806, 10.231282205187386, 7.428680552833374, 6.309026902442208, 10.623963168161922, 7.388674863439908, 8.069402545060715, 7.537245209137827, 8.116359873159729, 6.763161100629084, 7.7160062283743045, 7.279759735197897, 7.785745653557003, 6.348401687138016, 9.31949577221757, 7.205529510273538, 8.776979045201285, 7.3145834185407885, 7.812958027153081, 6.898534770412972, 8.026046933525988, 9.122145864912293, 8.040817509798547, 8.183153048011253, 6.46676760037421, 8.074574954848119, 6.488327997796389, 7.423614174379294, 7.3972252127299525, 7.322717228710184, 8.318581890490748, 6.608186702945237, 7.18812598018753, 7.523161527945203, 6.198893573342587, 6.8904359104250785, 7.16466289580856, 6.945682380212895, 8.023956481073721, 7.41614409844146, 6.994470532525428, 6.001169158749413, 8.7880995682923, 7.886636541660337, 7.948299555792595, 6.339034447713701, 6.442689085964214, 8.709060995386453, 7.76012150393793, 8.006753501807603, 7.752607660357688, 7.202385583632349, 7.205917898936474, 6.748384629490211, 5.4678181935355274], "decentralized pool FL": [7.824331128819603, 7.971726193433879, 6.682773415219171, 6.8551764454225985, 7.48902609622657, 8.451773990897214, 7.92676403696009, 8.936588077885634, 7.527186441069706, 6.956385347424849, 7.991147176279093, 8.047485976660514, 6.69508675973738, 8.885121070711364, 7.599581096421672, 7.9648095835860335, 7.59199430164682, 8.825799140560662, 7.906374378054865, 7.9388894869875255, 9.730672582109676, 8.779456006698997, 7.806158715654509, 9.570967555942337, 7.973753451524393, 9.410465422048604, 7.976447971512734, 6.98137255204905, 8.648640218116322, 8.187704978280658, 7.445400927458984, 7.863553048015323, 7.906273742806711, 8.017272237903855, 7.115664981312369, 7.806378819977167, 8.725418009861354, 6.973947761871087, 6.9030105466975815, 7.700114242122036, 7.858641593435172, 8.75831731124462, 6.96349914656681, 8.01217843934746, 7.893627219517892, 6.904914190553583, 9.909047954691479, 7.2833274890547255, 6.907773008818663, 10.985457496302425, 8.749025550781221, 8.94703016363535, 7.672242246573455, 8.962661153222871, 7.0214111454441515, 7.998630592421331, 7.451075795524872, 7.590930639535988, 6.704721802591438, 9.222117564080119, 8.018264873478945, 9.907626521902333, 7.996550587487883, 9.000958749664102, 7.497460831434932, 7.855492226943198, 8.880116931859796, 7.900040852554663, 7.9715964069284855, 7.36185500725498, 7.926724408969294, 7.942860549593652, 7.678923537776178, 8.747063659598696, 7.416229273228616, 8.224994627470759, 7.706911274436493, 7.273199623146091, 7.538174725502463, 6.582547308101375, 6.864365537781281, 7.011119911636419, 6.756605219958985, 7.868576738382318, 8.760655604271564, 7.515869726596073, 6.916766534096612, 8.66299827643076, 7.954964706839262, 7.785141332728321, 7.897882155119506, 6.924807075185688, 8.727864441755855, 7.771755101090361, 7.843322476649652, 8.002356065852108, 8.007747383217371, 7.484574428197799, 8.000353592908223, 6.9671317592832995], "ring all reduce FL": [0.2369632291570596, 0.2389799108053387, 0.24742376685495537, 0.23381868533617162, 0.24118229687293344, 0.24123116066452033, 0.23120931095821584, 0.2630204477125867, 0.2481489598598621, 0.25806981189036826, 0.2450528126157137, 0.245143260123674, 0.24875927317603458, 0.24655665503009916, 0.24106338333530078, 0.24742528916427517, 0.23775652722688428, 0.24847753087591556, 0.25146765392182957, 0.2452212195492219, 0.24489782169020857, 0.24680395312143222, 0.243661996993343, 0.2524060510900211, 0.2491740428086311, 0.26321044653680115, 0.25303367975904395, 0.2411672302989886, 0.2549645939249271, 0.23930284495821702, 0.2520215042795763, 0.25485303147594085, 0.2564645439325677, 0.25487258368124865, 0.23972558744053651, 0.25162763334410854, 0.2609660096162233, 0.246090485907563, 0.23843294788119507, 0.24363734970726447, 0.24371189236389582, 0.24632091956013985, 0.24528876294917143, 0.24625776660615525, 0.26063806992604654, 0.252184175018557, 0.25096182947544426, 0.2431547384433803, 0.24071548374048235, 0.2570216223902124, 0.2533787064590378, 0.24196997333949277, 0.24605869128673138, 0.2442556397835741, 0.24475108594844405, 0.25179825034719117, 0.22864631493939835, 0.2452010113264657, 0.22980055215339623, 0.24604474792317826, 0.24410454238150608, 0.24375431293562735, 0.24632535504487865, 0.25008889002380724, 0.24582815416700476, 0.24651700946963395, 0.24772289833003125, 0.25204129520312674, 0.23581831036646123, 0.2545064885371181, 0.25561181299554253, 0.2593413004938758, 0.2551932900610332, 0.24728410110324445, 0.23698506029991986, 0.23609987145362488, 0.25130466235131127, 0.26069971522946045, 0.2490614430645187, 0.236128050037718, 0.24982111423959846, 0.23544002819342075, 0.2564421194928742, 0.24329671761053615, 0.2586000701915526, 0.24206278500082853, 0.2512591791196525, 0.24539721617157775, 0.24454556362497992, 0.2623776906674584, 0.24785446488075222, 0.2542495630321497, 0.2428467736362077, 0.24527756614275498, 0.25931223309054063, 0.23876417543128797, 0.2449772080244621, 0.24804818220165903, 0.257136207649588, 0.2397247904080682], "blockchain": [13.41775832308148, 13.329131683916998, 13.633367138041697, 13.502153333596354, 13.210874316349962, 13.851596045773341, 12.933111000141395, 14.086731643831602, 13.354700534366067, 13.500737523389123, 14.10975658402467, 13.339243923087354, 13.259424198979499, 14.192506056491215, 12.995198491512298, 13.508650295552801, 14.139566320518101, 13.504814004674039, 13.442764879814273, 13.423013520298953, 13.728904139689613, 13.749022982347752, 13.250647229442144, 12.710945453400289, 13.655502367679965, 13.16730108394032, 14.287192706855521, 13.706485699846326, 13.491102567882931, 13.348193237781414, 13.010890763402255, 13.1302710129808, 13.045655478836945, 13.25554094792334, 13.100683080923787, 14.126199472856769, 13.413073670510546, 13.878662471245162, 13.576864880987518, 13.62137792258981, 13.810070140377128, 14.010008150262184, 13.342950538425153, 13.971008376798316, 12.987005463461367, 12.765487546706296, 13.169422626547705, 13.648768564477818, 13.319895443744839, 13.603311689788885, 14.051557323905172, 13.722601756422844, 13.375022181999453, 12.812303886836752, 13.248250623549023, 14.123539809170156, 13.431387440750617, 13.395818338520831, 12.814886774206382, 13.317112282799112, 13.58419357533916, 12.935815129561377, 13.420174659118974, 13.624340567058063, 13.339930390206817, 14.00259998261143, 13.398032812476618, 13.460564565919814, 12.93884175972602, 14.386372098307977, 13.380782904848331, 14.260533086664962, 13.253558800491689, 13.346965079431273, 12.884912657820042, 13.214225403387392, 13.81919399314775, 13.752562771422319, 13.844486347721368, 12.868719503081191, 14.073108549646978, 12.98166937264569, 14.167460248276974, 14.573600136167979, 13.672115005422597, 13.835252617442732, 13.673994228601178, 13.15245832067626, 13.312034620537265, 13.177237629524189, 13.477666790941893, 13.05126340492841, 13.009843722487172, 13.446009104606633, 13.282543323344209, 13.038822755249033, 13.419863192002872, 13.122636025138178, 14.108936568513716, 14.384562482710955]}

==> figures/Latency/FedChain_latency_100nodes_20pools.json <==
{"centralized FL": [12.238117567474173, 12.833786482509222, 12.891200998441864, 12.743562133734628, 12.374527012514982, 11.659406978505078, 12.448946900846192, 12.492308343687885, 12.586379674630487, 11.748382398608756, 12.481014017327606, 12.243005345600448, 12.292355709711575, 12.140752190641415, 11.861829071454302, 12.911218852702275, 12.02960943900496, 12.741033050363525, 12.79294199399264, 11.901618069248908, 12.283569357162502, 12.742787819383501, 13.21559042556935, 13.301384077506796, 13.172478951869975, 12.231578184984798, 12.145088324280373, 12.197111232163884, 12.343505248053528, 12.545819661548412, 12.448340064131854, 12.792863804850217, 12.103927623181827, 12.606000701520498, 13.234313839808985, 13.221487066309527, 13.06286428622159, 12.634684680058754, 13.388051820790956, 12.744355024429725, 13.19375016299271, 12.48227035159209, 11.813608394236088, 13.261859479478362, 12.69783181867798, 12.726578237683684, 12.382764404260442, 13.058587701103225, 12.771651097846467, 12.353504737284032, 12.230978655294386, 12.427243632571576, 12.414352970488626, 13.034410987178514, 13.371363761326498, 12.183260710188762, 11.992408770155073, 12.967142972098074, 12.560431248632991, 12.930508481146664, 12.159436229276672, 12.624919654701987, 12.946740821131844, 13.366589758148042, 13.28816801097064, 13.453105332566757, 13.051331848054181, 13.209802637948714, 13.295278660706854, 11.944089626261118, 13.256035066546533, 11.872179649627245, 12.934768887361319, 12.608472943085351, 12.922754857412299, 12.454776609140227, 13.47014398542553, 12.34819488595783, 12.29998126686343, 12.758977960152448, 12.48731085239356, 12.302837246689117, 12.894830751354439, 12.51255432381545, 12.743490156558192, 12.263060814249116, 13.416109956370457, 12.067391405588968, 11.108520534255861, 13.310425522222056, 12.472824020420612, 13.128894077390077, 12.4594808435023, 12.613917964969833, 12.963277499886816, 13.013216702191976, 12.130042578319433, 12.50676741334056, 12.526847389928207, 11.984168848529325], "decentralized FL": [9.899047465413329, 9.401416191829727, 9.77904991540591, 9.855304953836962, 9.989976554809676, 9.162139780137556, 9.143654936238386, 9.628141089488608, 10.008501601822108, 8.974580748828274, 9.973537738160564, 9.249024626777862, 9.947483962780804, 9.341791778608325, 9.718014625446786, 9.767694898485322, 8.861671944396898, 9.371986620079543, 9.895360618452788, 9.769290070451579, 8.935789994836025, 9.960117489215182, 9.48855367522527, 9.957395923871369, 9.998014956872899, 9.926336751256418, 9.361912751939997, 9.814334074253102, 9.98488801374759, 9.59998528697818, 9.829560330779213, 9.791955287916034, 9.267391054505286, 9.615368311672306, 9.923818024628666, 9.943857526251772, 9.352072251337976, 9.450131910827576, 9.987604673257799, 9.802258708757469, 9.923571263461785, 9.426410512293057, 8.717942569337234, 9.955758251213014, 9.80034932113025, 9.295552691290293, 9.302003738283894, 9.999492986303155, 9.886214315298254, 9.985462513864938, 9.63755186058847, 9.511271854234367, 10.012051426802174, 9.994396174376277, 9.970490068288957, 9.38773070376456, 8.795405696943625, 9.784023663983824, 9.895122766156222, 9.893387263313365, 9.397197915803101, 9.438177214479683, 9.447685328968777, 9.49916415840453, 9.941566536021229, 10.009881711614057, 9.376816675799448, 9.923501140433212, 9.986981006553963, 9.283150666785362, 9.809718493589932, 9.434240986326618, 9.864296455806448, 9.615613059065867, 9.985393828785796, 9.9022124358682, 10.021695856362484, 9.47700686064628, 9.853985598258799, 9.977595086097393, 9.557350403922785, 9.920798670661142, 9.995933109358482, 9.930229546932857, 9.985297205026242, 9.918217299957671, 9.524777447486954, 9.81390126266023, 8.848841617910054, 9.96728511108149, 9.88630255138269, 8.867416346700555, 9.98464617307539, 9.924450413938372, 9.786897525737253, 9.32028094324635, 9.37182135548749, 9.951226848329958, 9.765928202963151, 9.806137305024757], "centralized pool FL": [6.008674452260514, 4.92814305004551, 5.9032072059365435, 8.48541365276286, 6.040595547829228, 5.324537500812771, 7.868073805815234, 5.77419923024699, 5.151562891954844, 5.43549898644516, 5.358156435768712, 6.810415724941692, 6.8712943051936035, 5.7160988711525835, 6.346286696563368, 4.990090361578678, 4.903320730129589, 4.830840406653194, 7.081028387063149, 6.434624417946657, 4.782686201333305, 4.743602954292251, 6.128351341053364, 6.124658696101276, 5.790336452250303, 4.846605461739632, 5.807116271827756, 5.732023386425612, 5.206048446965653, 5.316821225179472, 6.673368668232583, 5.523031269565718, 4.970633590746404, 5.896533318501118, 5.2453414239973615, 6.002321570978373, 5.787098473336638, 6.069646256025221, 5.400260584090362, 4.685323229066622, 6.099187861010096, 5.933339312329312, 5.866273880145924, 6.898695310109169, 4.916304944305327, 6.095372973742739, 5.865324844259437, 5.906404318616908, 5.688333472253909, 5.703236595054107, 6.32837915080191, 5.507714590663633, 5.292372121902227, 6.6867115504461525, 5.92677541907965, 6.7368934063681944, 5.813842105073634, 6.1432118625579895, 6.0026820087763095, 6.348620914086497, 5.002386652980006, 5.938185024155698, 6.886883535508856, 5.348033573542192, 5.856750500576922, 6.088677523641843, 4.854006079581178, 5.59159868208706, 5.218251613315099, 4.659682707809993, 5.291643882048822, 7.603096466214103, 7.571497906823001, 4.772843452116163, 5.846193120390661, 4.85839161740597, 5.236630190383067, 5.772710762922877, 6.47791142898974, 6.874991176970064, 5.611835752784241, 4.964204245263438, 6.041712212720358, 5.644240956526662, 7.043684471338956, 5.392968379406997, 5.19367741445307, 7.218570074080062, 5.556844960338218, 5.77117229662903, 6.447674561484211, 5.128080591484242, 6.9441365366518655, 6.297313630500208, 5.615699412039992, 5.084297232765625, 5.065708098718643, 5.0122240790895, 5.920277868376394, 5.948290676708146], "decentralized pool FL": [5.901897453232008, 5.60943039851178, 5.780818032911315, 8.355203464744958, 5.979953109619352, 5.713480047546035, 7.790866700096154, 6.355330865183237, 5.043793106277017, 5.513620322913021, 6.4558980427531045, 6.767869852432236, 6.74053712064847, 5.664119537818608, 6.582317285409641, 4.968391697591025, 4.9480267720488005, 4.959161204292854, 6.9523237401379046, 6.3801990412397345, 5.713637596756923, 5.977478899829055, 6.977107350450543, 6.034173990239317, 5.711214196672529, 4.86612458573583, 5.691052462371542, 5.628668148506204, 5.216935486902927, 6.3633347427509825, 6.853031370053043, 5.550216633959113, 4.9698759512007, 5.827421829358851, 5.847636049257333, 5.9170402395935975, 5.926572360554317, 6.002402257184089, 5.983671529873594, 5.012553994174241, 6.890072938873393, 5.973780704813442, 5.818884766856971, 6.759756352548567, 5.756444674245257, 5.976463224792292, 5.807650231630945, 5.988638573234646, 5.687249671781181, 5.949326051206956, 6.270619200384167, 5.9374920847882695, 5.230336763176625, 6.676550246155786, 6.036311895559011, 6.660229537030917, 5.864140071922592, 6.015388167164446, 5.941664370398919, 6.4835748150758485, 4.926163452903343, 5.805108600870478, 6.824956146241939, 5.8415623828331125, 6.550220617726961, 6.019763423228113, 4.980353921912455, 5.49595972360813, 5.608142910264256, 5.754859165078156, 5.745546360840024, 7.521619487205387, 7.653361331902565, 5.632633402006027, 5.940894946404388, 5.687400838738158, 5.750725445193776, 5.9540137212925615, 6.388165104619512, 6.830795767525988, 6.029228293785637, 4.99073132287957, 5.986476647239868, 5.855740128974517, 6.970594410052484, 6.017087034096822, 5.540869844165238, 8.144130266573278, 5.87882232156209, 5.947301429330995, 7.0107855976036735, 5.157991338132309, 6.957318566904629, 6.884226694307645, 5.518187249550351, 5.553798372461246, 4.960775947300829, 4.970414967529592, 5.8334759061685855, 5.8931627447757045], "ring all reduce FL": [0.24820702889573137, 0.23777328089482447, 0.24826926403923708, 0.25195626541636423, 0.2579549221311653, 0.23190158154852492, 0.23658790963799556, 0.24912930972096048, 0.2396766426380637, 0.23107964554569393, 0.2613094711556748, 0.2339309830461878, 0.25510552056991176, 0.2442782937506488, 0.24812508032631453, 0.24354389847052826, 0.23144278652036387, 0.24149893262220457, 0.24923253203366189, 0.249537583937945, 0.24008031995309076, 0.25731520684787357, 0.24801570139378348, 0.2572641738851366, 0.25805694356246683, 0.25074772223694647, 0.23434524840810825, 0.2518590883971998, 0.25102596566504143, 0.24731641457940873, 0.2586531242461202, 0.24686406447320042, 0.24252559504520016, 0.25447073423397515, 0.25352857682436447, 0.2481964111347788, 0.24951333558071503, 0.23389462794897814, 0.2499216793675922, 0.24819635742182955, 0.23775132229096102, 0.23602790197498513, 0.22554151219422905, 0.26269646433068916, 0.2239744432774311, 0.24401188964217319, 0.23602613013473733, 0.25468775769305085, 0.25174339707012583, 0.22767571017376004, 0.2397713933319462, 0.2535084609286826, 0.24101161084832814, 0.23246813996343593, 0.2528161351453057, 0.23726991928927704, 0.22844220400363724, 0.23699399910598423, 0.24672746214389524, 0.2576898012469714, 0.2406741532924081, 0.2452507483822115, 0.24963432279772624, 0.23043211809456426, 0.2624669344276481, 0.24935835226424202, 0.23967237144133507, 0.2544115270555231, 0.25305080754364334, 0.2489811346370508, 0.2493404924462756, 0.24624659679913113, 0.24898101707332154, 0.2546430532026619, 0.2567470005823512, 0.24487418912784575, 0.2606795123864724, 0.25304948429339935, 0.24577335114088217, 0.24947880030577377, 0.24868375033696843, 0.244616108854909, 0.24845519989476003, 0.24657411878702495, 0.2547984884392872, 0.24550966700700722, 0.24298823741927747, 0.25381126377217095, 0.22957604097052192, 0.26159351637470474, 0.2523481157750077, 0.2396030302556867, 0.25126013464643365, 0.24396189581327304, 0.25910651271567314, 0.23659882148163208, 0.24194856793514524, 0.24562489107117755, 0.24211001346609218, 0.2474059355719539], "blockchain": [13.323587969448077, 13.124851191668487, 13.34559781007663, 13.926070851867248, 13.355067501390355, 13.44600083801437, 13.288841444465753, 12.51841699018296, 13.997605866357038, 13.377864702105995, 13.412612670360335, 14.20621601522717, 13.48503679333043, 13.750652371010581, 14.267980311958667, 13.100508258366087, 12.923943000762712, 13.3989375522447, 13.257001223664764, 13.507779028970512, 13.340462161257705, 13.691435292147936, 13.373692429450827, 13.477320279588536, 13.69940592405095, 13.195422190674268, 13.640469670595628, 13.6267329996111, 13.366200429686153, 13.609621947805373, 13.362721125246608, 13.02366017083988, 13.60027209526396, 13.102852213078362, 13.22508851103841, 13.86098859852165, 13.724578244345048, 13.495380754237274, 14.017722954111253, 13.339586221645932, 13.680113654402849, 13.502752161859595, 12.939092516617952, 14.104613602580855, 13.223517410992514, 13.284436431113516, 13.92906766379129, 13.263602694644455, 14.313365230200525, 13.319373340037455, 13.952230563380258, 13.191307055676416, 13.411595091234872, 13.210505043341577, 13.994071833753459, 13.285602735279202, 13.425645804199164, 13.144921031523532, 13.492337706405364, 13.982172884999656, 13.675357122612088, 13.442919292341603, 13.51857823249869, 13.686469047093558, 13.387827718487266, 13.618117759925621, 13.770038088649072, 14.046383394894953, 13.92638519644657, 13.21881145577602, 13.46896946568604, 13.215427020843308, 13.388732177961078, 13.303753297172843, 13.44095049921221, 13.345244955305535, 14.57547887070464, 13.79326108306422, 13.724282547856903, 13.24513311017067, 13.233187838002724, 12.986712533300299, 13.667120191962056, 13.760739810646841, 14.09856300471681, 13.584000921184442, 13.227485902299557, 13.803003272696724, 13.536601770321248, 13.427914267675508, 13.290659720661244, 13.54983662202088, 13.974300859306524, 13.687615958058064, 13.455147278766663, 13.31816059487928, 13.426964853503959, 13.397377764560325, 13.44514754724199, 13.289479756501343]}

==> figures/Latency/FedChain_latency_100nodes_50pools.json <==
{"centralized FL": [13.397213999678925, 12.931429710032857, 12.776245495716017, 13.314998744582102, 12.479354583078209, 13.002226500747971, 13.387404514305677, 12.278827780281752, 12.298927779211528, 11.730621219717271, 13.395864506391737, 11.542384042602613, 12.927795773682643, 13.380725098386652, 13.245786829293946, 12.167757015381772, 12.696691566387546, 12.60375865802851, 11.762610461551132, 13.149199675872126, 12.40396557745052, 13.037154706228431, 12.29844727685231, 12.582936634523229, 13.15169352675014, 12.402623689803422, 12.767499269427033, 12.22730093838763, 12.770650298961208, 13.022425540001207, 12.882652328646657, 11.548678954153123, 13.00414882845567, 11.853387235557499, 13.35686129778415, 12.541061971653567, 12.025437219592998, 12.592848828844252, 12.58695518144089, 12.22898815672314, 13.290157499761518, 12.617397579892007, 12.689161781523078, 12.208884827958304, 11.973084638569523, 13.096171320878177, 12.575738636909852, 11.920671603979445, 12.207850462708322, 12.623749720300909, 13.410364126494313, 12.412242608399874, 12.404057017422028, 13.054446197250464, 11.092981442913548, 12.916193619643904, 13.219330868858389, 12.824442240889564, 13.125959493883277, 13.383086622495194, 12.35279015659482, 12.883166990657179, 12.507193241552823, 12.433789156294138, 11.074729973956801, 11.948416340903494, 12.97761887429526, 12.914713830757853, 11.903544601420835, 12.964234425562879, 13.042933998776242, 12.056480344945877, 11.959926700255156, 13.348189877392926, 12.091349161956241, 13.352272681943505, 12.175433214532585, 12.77857784736305, 12.979815117920426, 12.769058493136477, 12.826611503416409, 13.02506670329199, 12.130348625471123, 12.644274555418132, 13.236637013327261, 12.891529425633301, 12.093245366397447, 12.905772719517811, 13.222895504028662, 13.320428205622848, 12.94404214415766, 13.144401707704983, 12.240406362797186, 12.602126995777635, 12.669295007253025, 12.317402462540006, 12.628809757070648, 11.657712303868582, 11.967338696560535, 12.626947420350668], "decentralized FL": [10.002016217796106, 9.78295324150275, 9.454387439547968, 9.979994822485446, 9.236432166578084, 9.419893268974482, 9.992672765732317, 9.449502058591559, 9.260000034268716, 9.588916482389473, 10.032509666358315, 9.454309025419073, 9.788493427249026, 9.971662016184583, 9.944423898935446, 9.843478028814667, 10.00836134831947, 9.60541331191909, 9.1948023024795, 9.369424985090198, 9.999144509543179, 9.82501950115841, 9.694340130008253, 9.698332462944231, 9.990944985624479, 9.089839284929557, 9.969650055114279, 9.70173089841409, 9.95429903606268, 9.517790303553252, 9.888222036364159, 9.289015074355026, 9.904168820141507, 9.727776779632643, 9.977010398067469, 9.347657189072217, 9.71395795209382, 9.929770409389459, 9.75964390001926, 9.4433373799329, 9.94900502703823, 9.610297507623219, 9.699226382954901, 9.436272614771896, 9.312762791699711, 9.408291372344271, 10.008724073994722, 9.318382883250145, 9.415818764620983, 9.922436494507282, 9.99632441408022, 9.730540328767605, 9.496506594313143, 9.740505516799756, 8.854408583493699, 9.855106812896711, 9.916690921640587, 9.857127376068172, 9.71519757172228, 9.50423866312187, 9.992614452872898, 9.268498988474223, 9.736403276287547, 9.823384696180696, 8.846684824694186, 9.386264800456075, 9.634361847211622, 9.771548863067878, 9.032043580930415, 10.010772723777192, 9.821737954993843, 9.437746437753194, 9.672613696135553, 9.979436473473866, 9.786838285917096, 9.971751457170912, 9.393897818076823, 9.841566477924113, 10.00728731211835, 9.317017055052148, 9.970289545860329, 9.815267232881858, 9.665026338551755, 9.72801896683957, 9.406353285278445, 9.772056557117004, 9.370981656537662, 9.797915501986104, 9.904405442898923, 9.921563573257243, 9.861562617106326, 9.371886890680848, 9.429992846752052, 9.625851865594322, 9.890772811338579, 9.96072402949472, 9.893404104466184, 9.211064424846047, 9.344296846971933, 9.813829385311267], "centralized pool FL": [4.051821226427618, 3.9902608582031003, 4.647604281827659, 3.473078858431952, 4.23275636009126, 3.850349201088141, 3.8954866673938624, 4.34941458756467, 4.6264473387993545, 3.821847724315216, 3.8763091962043883, 4.047411137081033, 3.433552216317097, 4.584720545910987, 4.445927745798086, 3.717609892900385, 4.522173847346998, 3.659303898620325, 3.8146394689780716, 3.695916820645176, 3.946039079161424, 3.688748097303134, 3.7933986354371463, 4.251397253399449, 3.8660253453929605, 4.344435654535658, 3.9708169557001685, 4.458620330315702, 3.923314152362315, 3.7116469167689656, 4.03635057199716, 3.749262961490291, 3.9257775637090027, 4.079899547136891, 4.032962484095683, 3.4440909966391002, 3.9245997372152677, 3.5966795024516998, 4.256346740197907, 4.438579430608641, 3.7907513901193233, 5.5859140162501255, 3.9680047854648373, 5.0174620105701875, 3.853517466041196, 3.831018778917194, 4.278441446326083, 3.745738742355361, 3.9337558904688703, 3.3842390525243067, 3.8065150780233923, 4.049117409347951, 3.7353776251393533, 3.8714083652062325, 3.745931069350353, 3.8619543008675374, 3.7965603535411887, 4.906680048474385, 3.6255743360656942, 4.029372877873638, 3.986305648895311, 3.9818434226993182, 3.935800956520329, 3.6020512433740124, 5.192418104972766, 5.050641821299156, 3.945891016269891, 3.6143047369476187, 3.764303819897325, 4.176104575620233, 4.620361468668302, 3.633116171472474, 3.9844897909051036, 3.8919147618251233, 4.0157834703929245, 3.5633716040106695, 3.833026504224033, 4.0302030949945395, 4.8264837710370365, 4.099848817506645, 3.7098862297840483, 3.7824452771173522, 3.679742609896945, 4.325547141270634, 4.115622820923202, 4.582933303156374, 3.8965968047971047, 4.191465253817735, 4.075705448354557, 3.07585682897933, 4.705625718288581, 3.1218749892316007, 3.7770421082566163, 3.738140552929664, 4.037184487384866, 3.832897944027572, 4.0000555921160865, 3.909123810166307, 3.547743647960064, 3.7898828126117174], "decentralized pool FL": [4.004032435592213, 3.9555551560401163, 4.84084527855204, 3.6197536357419673, 4.289191574200781, 3.821047812264685, 3.876849096344557, 4.336190994896683, 4.568782900074534, 3.77656390316403, 4.327917681422479, 4.013523910190742, 3.9654798982080592, 4.5119754562180585, 4.979635812683147, 3.8011716803956936, 4.85719902921546, 3.945747198779517, 3.7820773980668148, 3.9536514533569274, 3.9152659158727676, 3.9841685134978544, 4.047728013506633, 4.23927595358379, 3.9818899712489575, 4.477860843378696, 4.024329558998609, 5.587002147072781, 3.8919963995456532, 3.672397921874226, 4.001295774609548, 3.970466364434654, 3.906841764737342, 4.029328776741918, 4.001430521681435, 3.947657284973663, 3.985490972979787, 3.9992850213161204, 5.222326876179286, 4.756146545323304, 3.824464749028159, 5.54804859214125, 3.920883747439473, 4.934056033791745, 3.9242085220442995, 3.9953585058765135, 4.8233864661470625, 3.8734179203958305, 3.9016168567938054, 3.8939729013623974, 3.854686249250727, 4.017436507562761, 3.9048976707308336, 3.840054016033501, 3.740402510880288, 4.264366384095445, 3.7367580319155573, 4.887953499236927, 3.6987018074413616, 3.9793874566773706, 3.9653705044847616, 3.9358685934935003, 4.1081610208067065, 4.599734265345213, 5.502818473363858, 4.998947455845469, 3.916458202544627, 3.9056109704044513, 3.731741123119722, 5.021545447554385, 4.809736051179865, 3.9387669769146916, 3.9867425552516744, 3.9647058345163293, 3.9952047535263007, 3.6248873488722957, 3.818897033686065, 4.010239170782163, 4.776631697023274, 4.165987196716942, 3.6824173274076766, 3.8629222577522233, 3.9480848395620143, 4.946026495293218, 4.013238077227178, 4.544113114234009, 3.831481780459826, 4.259664673518004, 4.023545221287662, 3.8431271465144876, 4.635480004181753, 3.8343819715235297, 4.1182578740144935, 3.804445555987371, 3.9771020313084264, 3.891788916969836, 4.006268057877895, 3.878797891124313, 3.9535017210807206, 4.000679165236541], "ring all reduce FL": [0.2424476970837057, 0.2563137771465569, 0.24447567291631897, 0.2567605638178784, 0.23958299309221592, 0.24644253336524385, 0.2600037095358803, 0.23385603187773044, 0.248849441712167, 0.24236518989429515, 0.26350404502430347, 0.2428157914478657, 0.2595373648023302, 0.2503465962597382, 0.24460455039535453, 0.24913360625198278, 0.25237960928648256, 0.25061584929370284, 0.23699979922823802, 0.24652427939000804, 0.24869486007381708, 0.24824669101693858, 0.2391895152660171, 0.2511336452807789, 0.25932878541600324, 0.23866441897809426, 0.2622660717046894, 0.2545958866490061, 0.25351525444887657, 0.24851069851168778, 0.25745083192055734, 0.23696360565364452, 0.24182574590404374, 0.2581921745774759, 0.25061678852873226, 0.2335839353636251, 0.2525473944167281, 0.24648509346690656, 0.25104255808415943, 0.24000734460034445, 0.25070422243980395, 0.25098016522328903, 0.2512757997738485, 0.24572270743097246, 0.2401056293606325, 0.24271425699166033, 0.25527558367648184, 0.2389293281728278, 0.24453716378007173, 0.24703884582399402, 0.2526392080203667, 0.23127097182797235, 0.2516608079637736, 0.2424770998456836, 0.23000561651130022, 0.2506609185206739, 0.24763148337251087, 0.24500486852871745, 0.24543179912523527, 0.24076609086127798, 0.2578577380098511, 0.24023489718753754, 0.2586347912683229, 0.2509484003067822, 0.23743919773166788, 0.2446092377406375, 0.24994330421216562, 0.24223504686374292, 0.22403638725119826, 0.2531439949726783, 0.23451850627403303, 0.2343037984653574, 0.24081255134385915, 0.25029002487099483, 0.24287695873870013, 0.2510796377043508, 0.24198911928766773, 0.25165637745802943, 0.2543996032701174, 0.24314642857127639, 0.23839586395730727, 0.24173887649898732, 0.24873542847861957, 0.24641285344983, 0.24995493549591657, 0.24189604889616134, 0.24900272437613807, 0.25364137200101294, 0.25463089838044045, 0.24948225889219364, 0.25177792212578626, 0.23609372115278546, 0.23721824557387708, 0.24616985687842197, 0.2524076523689419, 0.25409801786529645, 0.24264402178405334, 0.23813259209621834, 0.24613992402465273, 0.24462922088323635], "blockchain": [14.277676906317096, 13.363371593739455, 13.595490821339222, 13.795901920497672, 13.53718663630967, 13.755323560806628, 13.140097097909816, 12.901404616735908, 12.990575616631238, 13.484116600947301, 13.126915986910653, 13.154753264238977, 13.930441591020642, 13.201855941232475, 14.351519972298826, 13.404212379560999, 13.700015414323545, 13.9739379650471, 13.24470544435675, 13.75107343022502, 13.811345305810583, 13.447565564616205, 13.640359724139874, 13.144415335198424, 13.675255338669, 13.328168968502753, 14.028898458099036, 13.23838591879976, 13.96635786418712, 13.77293082298915, 13.42434583010696, 13.495594794576869, 13.60257130648019, 14.288841555083824, 12.899740691311536, 13.3356154835092, 13.422436018759885, 13.312365867949406, 13.27987658243628, 12.79007519833754, 13.046252418718286, 13.950222441809004, 14.017008896554394, 13.023762069796277, 13.018173029565443, 13.381815972669639, 13.477503437922582, 13.815294845425832, 13.380809405110513, 14.095054532176537, 13.339070324070398, 13.530316113356776, 13.254232834679213, 13.49001014105469, 13.647199886147488, 13.651650255374065, 13.6737756239249, 13.129195874694418, 13.285041514361335, 13.065898552766331, 13.034809336830069, 13.057965873624756, 13.089340870013336, 14.029574147923178, 13.117138424457613, 14.055616774077414, 13.334946610929922, 13.361875436133014, 12.927295927864371, 13.347537892007388, 13.189454202972366, 13.37699315972317, 13.642052222077242, 13.475306752505603, 13.5026246121876, 13.624920970924505, 13.238884122428566, 13.81767339789538, 13.347981550569259, 12.978177780278614, 14.338739019718142, 13.568616415558544, 13.477107557937835, 13.254283395490795, 13.581352095969786, 13.606972791550618, 13.334354552045571, 13.514382164983584, 13.390568639997896, 13.461821759530308, 13.75915572005319, 13.475496451549354, 13.611499789112091, 13.65404540229873, 13.9024540548292, 13.064889802557332, 13.322668100884353, 13.501147434642935, 13.489940574254991, 13.162539783601225]}

==> figures/Latency/FedChain_latency_100nodes_5pools.json <==
{"centralized FL": [12.972018191017426, 12.079330265515134, 13.046488724503625, 12.654520286829584, 11.880290387137956, 12.272406258081089, 12.454748087609268, 12.20488425681433, 12.178267195976952, 13.100582786362423, 12.335592685738845, 11.681300263793473, 12.0372472004835, 12.813551194283287, 12.527412704690224, 13.10703145940091, 12.088458707142394, 12.170452108845739, 13.211950861528454, 11.496439641440526, 12.481110139179862, 12.730340287450067, 12.577368141013073, 11.98149423159147, 12.466559969460224, 12.602053644931551, 11.798776763168293, 11.83711614244844, 13.325203347314199, 12.885121541282784, 12.607254945304398, 11.953859737430271, 13.413202437558608, 12.393491641422195, 13.400345588533922, 11.880992033502078, 12.240392310811039, 12.892124187098203, 12.361936898308143, 12.823118933163435, 13.2691524225122, 12.535322039714895, 12.773297700258258, 12.743298092219291, 13.019568358534048, 12.835035068972116, 13.137381979306696, 12.458417900690756, 12.752860952014315, 12.627039141460955, 13.196728947233504, 12.496970169589142, 12.294747059125015, 13.068047606471277, 13.018878577972604, 12.599385666808061, 13.247298689014817, 12.494377530637058, 12.721337948117007, 13.052359349501069, 13.178399198301795, 13.038415761657868, 12.915008455922093, 12.072209482885693, 12.353435200442517, 12.547427828965956, 12.284932276688249, 12.827363481009467, 12.640480941887635, 12.721551726151683, 13.111735104295636, 13.471940917830544, 12.32703392105901, 12.237994582091993, 12.662692443790311, 12.158101791177407, 13.416449628089726, 12.963893496264072, 13.31255625800814, 12.524500650565733, 12.384350779217394, 12.431529255406137, 12.800558885809487, 12.079477890177564, 12.246961520440511, 12.713172632866353, 13.162328951631775, 13.131989172295743, 12.129064601271143, 11.967031449702924, 11.90128355876749, 12.44190926198319, 13.414003274775489, 13.129345091025323, 13.020787052565764, 12.25336522877869, 12.103170542678082, 12.521062014883562, 12.688807874151266, 13.038334945782388], "decentralized FL": [9.986093738634949, 9.869496450887697, 9.829354029663879, 9.721994049385225, 9.36083565882282, 9.931064263179689, 9.438797447604914, 9.431822015830917, 9.902074195419676, 9.869455789890326, 9.949542296384227, 9.378110787669158, 9.820583882230776, 9.707349483207064, 10.011250247558214, 9.865179848447259, 9.855443524581961, 9.900816266144476, 9.911472832041806, 9.242766125503403, 9.993408661872662, 9.709477941824037, 9.48094539998473, 9.787577854481313, 9.881103815269064, 9.465194255918995, 9.214202046533522, 9.727004101602153, 9.9178067772702, 9.851703191345276, 10.01828347819959, 9.456537404305045, 9.986999054263833, 9.97687354710731, 9.991140582175431, 9.466297843874818, 9.513784499091857, 9.747172673336973, 9.399586570419928, 9.955242851671526, 9.98610111463607, 9.585069376209491, 9.676520037693303, 9.258500727266943, 9.439751351651621, 9.824919185948147, 9.359444859567898, 9.509515602870444, 9.818279239615926, 9.815206361216848, 9.922941729494207, 9.397405324450386, 9.911479682386497, 9.452228516249296, 9.80944733191319, 9.63440546105277, 9.81067860782943, 9.587225354920706, 9.175500689036157, 9.838179096750933, 9.36565137135103, 9.82074078367494, 9.417145136175114, 9.729628596478294, 9.961998913853533, 9.814516967433745, 9.931732653224909, 9.878880421338142, 9.993176972765765, 9.691067059736465, 9.338744298199964, 9.723144490009274, 9.4899274922283, 9.918477989948107, 9.935737984135278, 9.386651327442967, 9.97290853713838, 9.431902878895139, 9.959901283435366, 9.798066251251043, 9.507121455790761, 9.523258398059726, 9.831464649734682, 9.409926740237948, 9.437461490460738, 9.68936487773526, 9.895807156739744, 9.369216813424787, 9.378399622938119, 8.925434972290617, 9.17410299607828, 9.476857722329202, 9.693170328462564, 9.951070271354448, 9.836978037774044, 9.438617777559209, 9.650190605938079, 9.945914467439245, 9.907437646938343, 9.32284135737309], "centralized pool FL": [12.174862520155635, 8.752229781236558, 10.58051463452096, 9.608476930312694, 9.24951926186111, 9.843456303010022, 11.471346268891791, 8.519781083783194, 11.068433731531332, 10.536656826629287, 10.733077396704127, 9.106858791336604, 10.103635207678035, 9.413578634167907, 10.350704327321164, 9.595606450753696, 9.837737667772963, 11.116347485959079, 10.35891145241751, 10.369178781387385, 8.690946051021838, 8.606697593424455, 10.171118208787464, 9.045380950448635, 10.001535361708372, 7.598623733878171, 9.66128236211205, 10.225278450781259, 12.255661698781623, 10.381361241145143, 11.488911119115985, 9.958171195267113, 10.369162626809278, 11.409186859865336, 10.423699197259294, 10.813690245977563, 10.302288735615086, 9.85696463929383, 8.177193892210738, 9.294150532535458, 12.269658542609546, 11.611439080792648, 10.118815336520655, 10.757728687094616, 10.257167142879569, 9.900332316087473, 7.356800102608542, 11.06853997317943, 8.227923394880701, 9.918373119647503, 9.991838623039436, 9.748426315963949, 10.039842084667214, 9.826413523808608, 8.8859705022035, 9.247838781102697, 9.413310662632748, 8.378077893947003, 10.403036014581337, 10.342137413561655, 10.012683737854449, 10.635014693926609, 9.647219624371324, 12.350659013680632, 10.650474022777543, 9.852783714517384, 10.820962576123362, 11.781458228871395, 9.643267074781651, 9.138364764562347, 11.283977011494766, 11.582831663158556, 11.304234610634115, 10.235063683448045, 10.678323450844568, 8.872034713579295, 11.124536401296986, 9.916549323705793, 10.489510999344617, 9.16037614954369, 10.557223192310548, 9.436164326570966, 10.799534607716685, 8.338158010863545, 11.812026943262017, 11.655816696631742, 9.6956872468316, 10.328528651859243, 9.758511064472811, 8.256301095758952, 10.63696413938442, 9.707091091431293, 9.696173392878288, 10.199929879176661, 8.782834940191055, 11.322230277275521, 10.629809307490415, 11.560109190762043, 10.996285815681585, 9.856342579460776], "decentralized pool FL": [11.600199422704074, 9.73572716148077, 10.465142398513017, 9.926521447968552, 9.88919456284657, 9.98208197977091, 11.259216264840786, 10.296237561077476, 11.804148390839352, 10.738911579780652, 10.722498952143416, 8.795063135491397, 9.790995661646692, 10.73873981742027, 10.989411222194938, 11.740220204645219, 10.605771476785606, 10.801632532288952, 9.972598818330198, 10.610826248055478, 9.986817323745326, 9.471723048752473, 10.988541877595491, 9.88465432711403, 10.197979861749465, 8.72662020110956, 9.388130329669266, 10.953103033553923, 11.920342228784815, 10.703406382690554, 11.527721831730885, 10.92282817988823, 10.996060109040716, 10.95374709421462, 10.430769435765196, 11.603525429916647, 10.027568998183714, 9.859433310009354, 8.891619053093958, 11.457445526219121, 11.912844114285255, 11.376834949984067, 9.923803245916433, 10.73828619717503, 10.879502703303242, 9.814672707175465, 11.020258491516337, 10.74776308589437, 9.879166448757, 10.041222359526826, 9.798300433392086, 9.600621617005615, 9.82381013791574, 9.98088684086679, 10.041098828055068, 10.006462680618334, 10.862145026581496, 8.720697430565728, 10.884917422294022, 11.281358686669709, 9.942515504783055, 11.007013455654132, 10.615779068775838, 11.952889014803521, 10.647717326774098, 10.681624999851048, 10.920454868375419, 11.671712158084627, 11.010090936268988, 8.97651008949325, 11.890309029774265, 12.008281082168846, 11.979854984456601, 9.837420458285692, 10.529015708940147, 10.531871406551748, 10.885403822855794, 9.508440022251555, 10.18999935802681, 10.627651001253014, 10.431907211768221, 9.61941086282769, 10.674049170142442, 8.669207341718769, 11.59920499270188, 11.980002185664608, 10.988544747547811, 11.008370125236695, 10.75299371681777, 9.006949628940768, 10.468873504343177, 11.382273916503683, 9.599405647880424, 9.902140542708896, 9.930610342250692, 10.948875403809469, 10.97431822066277, 12.589179061202497, 10.814875293876685, 9.649406005933875], "ring all reduce FL": [0.26160728659319954, 0.2488297998281626, 0.2526696851512149, 0.24516356514157214, 0.23981270335737986, 0.24922140758006034, 0.23961119889070417, 0.23473415527893166, 0.2442339514443634, 0.2548656710770361, 0.24862458027815643, 0.24757204930452179, 0.2461789842239567, 0.24392732144203405, 0.25141080854893405, 0.2514941814777312, 0.24942239215441997, 0.253824712003166, 0.2474314414253339, 0.22985855143182593, 0.2369645660419857, 0.243445312798995, 0.2461936623239815, 0.24549697613445237, 0.24323659037329715, 0.24420711199057843, 0.23851595976443285, 0.25736115077625654, 0.25314453740108195, 0.23677995843198044, 0.26117826463718163, 0.24991712230612828, 0.24557076802444702, 0.25619218305227554, 0.2507277596389964, 0.24305002528111536, 0.25327430312219645, 0.25562071127048785, 0.2473924516411289, 0.2550141644624006, 0.24255283884203033, 0.24013273909775168, 0.24656610312622745, 0.24325862988800095, 0.23808824174916904, 0.24093332319626573, 0.23949132815099172, 0.24083994138016895, 0.2492251003689161, 0.24548250076042738, 0.25411227998390423, 0.24517428943336375, 0.2360397968999882, 0.23930346978626127, 0.25328374593528746, 0.25003983547864683, 0.2563358074656509, 0.2540823942866701, 0.24401972438349143, 0.24640444536804465, 0.24795854198179365, 0.245231392732359, 0.23484848228128563, 0.23998479499340192, 0.2495115823449981, 0.2353541724796277, 0.2557216603297028, 0.252253059100935, 0.25530150163248133, 0.24711253164268074, 0.23780960263986228, 0.25561972383148723, 0.24029284457432842, 0.243322524803716, 0.24285304986786577, 0.24283457854126766, 0.2567724799785784, 0.23789334574783505, 0.25041355405495064, 0.2503468254363848, 0.24769605507399303, 0.24974313741295107, 0.25573480282001093, 0.2354212027668594, 0.2474547173773006, 0.24266819093665254, 0.2490435857246006, 0.2354200422776687, 0.23110738015098448, 0.23405487132563094, 0.2414636090463547, 0.24307863880885017, 0.24613624164944484, 0.25502311381266196, 0.2569437773124027, 0.24548378727417164, 0.24748249657829657, 0.2443071765782744, 0.2481581489048342, 0.24950718146704232], "blockchain": [14.198821160049611, 13.067261746043144, 13.594015741169958, 13.28181169558658, 13.072124756731224, 14.503136775927024, 13.188763324740615, 12.813141502623171, 13.348839643908835, 13.054652332426624, 13.446287819637185, 13.182173682118073, 13.635803277691931, 13.597856455877523, 13.210745650415024, 13.938873332599654, 13.94055408071774, 13.693946860297666, 13.467383375380237, 13.677636002452765, 13.31347395436757, 13.790825462410444, 13.509603246443632, 13.735888240933804, 12.63671680648076, 12.964875856015546, 13.058414639042024, 13.41734861833119, 13.68644491915334, 13.082586703847669, 13.541407242517888, 13.1902829213197, 13.881431040044848, 13.630922389401842, 13.230176840605534, 13.081840425926995, 13.687931085281097, 13.390435358783673, 13.022867044277548, 13.296570716423915, 14.0575974893388, 14.298351870756546, 14.07659959489734, 13.527569854855424, 13.73156722033351, 13.60867089555229, 13.429439429240201, 13.843969045147496, 13.552784324658706, 13.323581443102853, 13.658651080897382, 13.10344316976932, 13.480025459537224, 14.086929798247633, 13.172886242214673, 13.549626167325968, 13.869523699715302, 13.976490195628491, 14.165095458836173, 13.685408517974043, 13.230993202533925, 13.62421657984914, 13.34854284672575, 13.169786383307173, 13.46158146209736, 13.384054117047846, 13.174133283574289, 13.977964864191234, 13.219605393004679, 13.558343318876416, 13.100388471075586, 13.585371464129366, 13.128014443533, 13.63460325800953, 12.954382925362989, 13.800561893178951, 13.78448237238948, 13.36445362904156, 13.2342792776914, 14.612750666972683, 13.645593103180245, 12.674632541454162, 13.489444442176119, 13.36758705915518, 13.684907277144019, 13.217811093129864, 13.355719586955242, 12.785126741360926, 13.149097554814201, 13.627912664461249, 12.835417992013864, 13.314373421101049, 14.34078795585281, 13.240405715932276, 13.569545118643322, 13.298653883320812, 13.894644678235117, 13.469109531321369, 13.747624733602745, 13.117692215222462]}

==> figures/Latency/FedChain_latency_200nodes_10pools.json <==
{"centralized FL": [14.056295770080364, 14.198080405867865, 14.196283944662644, 13.735008169123144, 14.45952175681781, 14.218327542326447, 13.870604838885765, 14.43668158988265, 13.814502194666272, 14.441264736293325, 13.50220773890597, 14.270605469291318, 14.47840684362672, 14.494954565439064, 14.246008496914325, 13.879743246670182, 14.12844793670144, 14.486229998232385, 14.502065685578044, 14.052167697232116, 14.775581007905398, 14.054982950125154, 14.605176646019697, 14.038288317597202, 13.228405667416872, 14.356657784349364, 14.651776441562593, 14.256682562575186, 14.25786628840298, 14.584041815613594, 14.33391848300769, 14.715865521700405, 14.694175568770383, 14.802062811089481, 14.116948977446159, 14.325825235367828, 13.613333117354589, 13.751448395092222, 14.054065791551878, 14.643880172768926, 14.432144090390706, 14.47105024137894, 14.72231299743732, 14.4330435401453, 14.085339886539852, 14.284141895144856, 14.790246854060953, 14.048218962218083, 13.993436634788756, 14.312154558389715, 14.802064205620436, 14.465778857074122, 14.600620440354803, 14.180937603687404, 14.51073990939813, 14.121758789082818, 14.041590463193776, 14.395187871930558, 14.297388125260284, 13.839043838778888, 14.514122737288435, 13.958275474863896, 14.653678228634726, 14.489819588644291, 14.33862518972244, 13.860257760124929, 13.799271240180154, 14.447427510199553, 14.582038632466187, 14.281264333182635, 14.752969332844437, 14.542824914194735, 14.754258501456633, 13.792563081226767, 14.07318291354115, 14.391603727194088, 14.688581743948593, 14.147379321254538, 14.49041421061432, 13.88285835317755, 13.967383273452903, 14.386721508839909, 14.485078103958713, 14.621063022784234, 14.336375664009424, 14.1370015131691, 14.507319937896678, 14.741330713969775, 13.91241865631908, 14.08061908368277, 14.475015579090087, 14.254186660993508, 14.360746682997615, 14.716446105346927, 14.079108351027472, 14.806988830221915, 14.000379100696785, 14.400219166529752, 14.314579151046896, 14.297294516848872], "decentralized FL": [9.878789516668197, 9.824407148846522, 9.957226047231698, 9.994481310484241, 9.852114303563907, 9.910520291695276, 9.946012521937229, 9.856801161873582, 9.91817021707189, 9.866298547949384, 9.839299694070618, 9.77440007286429, 9.992894060968075, 9.984787067474828, 9.749767035319023, 9.940748611482869, 9.50045489864426, 9.930976160052872, 9.89001814379484, 9.783243217189032, 9.80281979309924, 9.988759858345167, 9.998573523769672, 9.885777371387949, 9.48492370809681, 9.9865491893083, 9.935691289369696, 9.71613345986727, 9.981751467436725, 9.916877759852213, 9.872596598517223, 9.972274031372013, 10.000941912260766, 9.991939711120656, 9.961032985443786, 9.859598592529379, 9.882819659089886, 9.973704059361486, 9.861917032684813, 9.973629750065172, 9.846098255823872, 10.001916180212095, 9.99422551462293, 10.023680348606694, 9.459988308644157, 9.763558488168222, 9.980495904468194, 9.97157937453063, 9.945640667451167, 9.902752900893544, 10.009605510453694, 9.934649025112552, 9.916302431352419, 9.46679246939224, 9.950953794330898, 9.873258966899344, 9.839566210160214, 9.948472751732277, 9.838681832926587, 9.514125688534463, 9.920887217910511, 9.999953818893557, 9.467867836760494, 9.849781272821438, 9.922147655333553, 9.991866619852228, 9.983233424839023, 9.937499352066155, 10.004411641279457, 9.806095065285326, 9.993838934206638, 9.47239969868209, 9.97745548703792, 9.969446689775342, 9.674897218490047, 9.99389866075612, 9.937026300335898, 9.845598766024363, 9.838586802510115, 9.851988264421063, 9.948455496173814, 9.939523306524212, 9.884047162060675, 9.90529760162818, 10.021864712080665, 9.847558238665975, 9.917129885632363, 9.97224600308555, 9.928766243327775, 9.883918409360685, 9.961903930239973, 9.894327640605612, 9.831547140459834, 9.970388141624444, 9.872912348771765, 9.999640538269663, 9.938838787502114, 9.991824786951332, 9.796907094469667, 9.790204615795915], "centralized pool FL": [8.200641279188266, 9.151489869824875, 8.234550289031633, 7.231816526811975, 8.693582205347033, 8.386322479749298, 10.68515263030129, 8.007877625577876, 10.353270125305755, 8.064184007843565, 7.875120938892923, 8.048171372012064, 8.365512919459304, 7.088837341985383, 8.500261685919046, 6.913806624555767, 7.083943583810858, 8.802304668686345, 8.347059073652769, 7.6254945408870585, 7.966397216227652, 8.021967470800616, 7.374260344364048, 7.359162747894321, 8.653898339019529, 9.340001862279653, 8.012453577553986, 8.333085828567835, 8.727565120926341, 7.882176696987473, 8.893513314523489, 8.191101311912705, 8.294517862654143, 7.139454766566538, 8.98149041719682, 7.9304994951508405, 9.904718135110878, 7.184651236195841, 8.120023307797739, 8.288990669581638, 7.241502588295584, 7.937560502573008, 8.050303795519861, 8.875287268980006, 7.916372460145001, 8.891111999844107, 8.384099534286856, 9.509152626111963, 7.767385076632124, 8.989384573418993, 7.3889328039343365, 7.739658701875777, 7.102853884173995, 10.998828092892431, 9.114963573358718, 10.172119926994393, 8.872680329766139, 9.890102453237171, 8.08374552430555, 7.747632421721727, 7.621458777099335, 6.783863209256641, 8.895135196853863, 8.23666262796615, 8.316592387726557, 8.13000154595446, 6.31037947188616, 8.138081827014808, 9.101839147921558, 7.52728164505085, 8.293286992936823, 9.208131242673193, 8.276949673041248, 9.441504080040335, 7.787366072078699, 9.06927695973875, 6.267180080677549, 7.309774208111768, 8.917021780329577, 7.235333043430321, 7.351489599223084, 9.24358388507522, 10.203169768090682, 8.884081369092646, 7.961056592023168, 7.891918452874174, 10.090893116866786, 8.12771390972684, 7.219153265996768, 7.5886353339725, 10.1442078719225, 7.816135628755983, 7.98002162790996, 7.170398099424015, 7.845983068045501, 9.090131086626299, 10.126293373197832, 8.237143794193873, 9.86922664585247, 8.424923918047432], "decentralized pool FL": [7.799092973892117, 8.61848709058621, 7.993976996138348, 7.852866731143445, 9.827230221901356, 7.944938022525419, 10.336861045777027, 7.713602323747163, 9.904109294155923, 7.732597095898766, 7.7674340666506145, 8.723490297435182, 7.9727911411262955, 6.993877976620448, 8.777075486547684, 8.835678468704375, 7.929703215321187, 8.887050454368598, 8.780036287589681, 7.83050767369987, 7.605639586198478, 8.002299113484916, 7.997147047539341, 7.010524714758072, 8.371739032702443, 9.973098378616601, 8.871382578739393, 8.951990038906308, 8.482005982559519, 7.453166273631719, 8.844935409560364, 7.958082285122526, 8.001883824521531, 7.851805366130839, 8.663095306811687, 7.77472705264444, 9.586138975903216, 7.023366900185843, 8.791897600741276, 9.947259500130341, 7.547610879995055, 8.65072185014208, 7.707223261855143, 8.989357356106689, 7.645718198453568, 8.733391320340889, 8.507113284993396, 9.600258576101332, 7.794443494045678, 8.805505801787088, 7.931991909109686, 7.791910185907723, 7.747620292957491, 11.34089954135488, 8.868379801094658, 9.969002509219429, 8.76071335052508, 9.809927286461686, 7.846467308345439, 8.98310377478233, 7.630564845869216, 7.836047759763741, 8.668876375054598, 8.722455348858798, 7.949828787574807, 8.424425558160607, 6.981345461932906, 7.824063832363554, 8.709803754309087, 7.745646863197416, 7.987677868413276, 8.966709849428828, 7.873991781989394, 8.900850993752384, 7.980677247691467, 8.699965823142204, 6.854151691447217, 6.981038209898881, 8.54509454871031, 7.862117538587388, 7.880155774197242, 8.872665500319957, 9.67080351108978, 8.655665919717123, 8.057317408614857, 7.916216518485507, 9.834259771264728, 7.962967950550383, 7.99961449689949, 7.456609963942295, 9.822084166320565, 7.840480584763812, 9.757083576633528, 7.69623071503927, 7.514878036760934, 8.57730967186754, 9.87767757500423, 7.951404107545064, 9.474002104087626, 8.02587035607929], "ring all reduce FL": [0.15966082992682262, 0.1620938067999324, 0.16266650754917403, 0.1593594720067164, 0.15884925702643327, 0.15854911295967017, 0.160421273153521, 0.15918653057919452, 0.1572564595924893, 0.1518089899894609, 0.1614991165815685, 0.16220349210015378, 0.1583241030899629, 0.1575405255171287, 0.15615440677733378, 0.1579125216158874, 0.1503717993427375, 0.16038934334519345, 0.15990413838262268, 0.15770133520596713, 0.1554265559315008, 0.1572216937042012, 0.1549331648422816, 0.14756754718310547, 0.15390877242247397, 0.15845357484703948, 0.16033362994960587, 0.15875354603101594, 0.1600511639978574, 0.16027584150084898, 0.15870554280528676, 0.162079475882102, 0.16435519897994527, 0.15531467196851026, 0.16188052976834766, 0.15684853805448307, 0.16068224627036254, 0.15629321153403564, 0.15778775477553866, 0.15424467133161585, 0.1610659538160009, 0.1546409111489566, 0.16123419581231863, 0.15930733761324492, 0.1567972421379154, 0.15941075348653727, 0.15485273653650666, 0.1558412609050126, 0.16129833637269902, 0.1592935298925648, 0.15843850265517595, 0.15474755890321124, 0.15496883296687103, 0.151430544744721, 0.16081240272383068, 0.16282183458737545, 0.15392431971666626, 0.1627442053409493, 0.158087076457486, 0.15439302956563705, 0.1626845483188415, 0.15446160695738337, 0.15729693144169193, 0.15338638033519086, 0.15583852766690678, 0.15509342309433682, 0.1635339285076306, 0.15973688234421357, 0.15452951587297492, 0.16016642844388013, 0.15546310544938974, 0.15247631659825028, 0.15598321283517935, 0.15161516529688393, 0.15908759048979304, 0.15833441098862622, 0.1594660816128293, 0.15975240210079955, 0.1624114894918463, 0.15834991999113301, 0.16182604826942787, 0.1638270663315714, 0.15922858275214397, 0.15838208036060292, 0.15910315129378808, 0.157132970274247, 0.16027627577229353, 0.16190456371604917, 0.15861104249091362, 0.15619245514006325, 0.15693858714974723, 0.16250409367656257, 0.15942110781658547, 0.15310265457461636, 0.1561047735179093, 0.15787855271033818, 0.16233311756167423, 0.1563753546984538, 0.16223745515754256, 0.16032795538163588], "blockchain": [13.780125143290729, 13.612307217048905, 13.530091949604374, 13.212987600331683, 13.199986040448703, 13.23508524379183, 13.671887786704776, 13.322639141548251, 13.40269677321185, 12.916536722042377, 13.772438281301351, 13.601635586457654, 14.239911867834566, 13.872605514853412, 12.995656638463608, 13.485441770341696, 13.182407770775, 13.286650294368723, 13.194192233310478, 13.358928482158179, 13.394254685637486, 13.205972701340555, 13.420118846342486, 13.224082963076079, 13.802908326700004, 13.304716813505177, 13.261167724823611, 13.286024417980187, 13.566755620838112, 13.516722852891238, 13.42156240779942, 13.339539771173023, 13.048064493597867, 13.315180160904404, 13.490310680236608, 13.631521662314974, 13.734908716995282, 13.286660081366431, 13.634642765759537, 13.20460826447567, 13.627920044850747, 13.331424390418277, 13.636195040085347, 13.443705736228809, 13.316959801049734, 13.555998055544801, 13.483278507967707, 13.505994410098195, 13.990225285889625, 13.642337710849786, 13.921747428272248, 13.383272640787727, 13.730504170746496, 13.448150256740838, 13.543297149781917, 13.120431866172709, 13.463009749259562, 13.325740197224949, 13.10287647110505, 13.180031182108069, 13.412926151579377, 13.532373906220649, 13.109061165984542, 13.16561094459937, 13.169300510773727, 13.946111333868306, 13.700425997282782, 13.61587786949686, 13.314630072397309, 13.523363326782547, 13.494182302053348, 13.790989000297255, 13.364899946930432, 13.357356163866637, 13.095647645770967, 13.496200907150918, 13.897448525105712, 13.379056611205879, 13.405330386503119, 13.257174436381225, 13.498948979546125, 13.511004506302234, 13.803556261842271, 13.15716342802553, 13.474093945502714, 13.220435920897625, 13.219507917710908, 13.353181191773523, 13.495797735852733, 13.47052889100037, 13.284285199762614, 13.156742026870514, 13.241146192596872, 13.401482731127299, 13.212453419271874, 13.234543348582582, 13.06125671638859, 13.646443282268535, 13.698141818082966, 13.433856679327077]}

==> figures/Latency/FedChain_latency_200nodes_20pools.json <==
{"centralized FL": [14.645338982663496, 14.48316050590132, 14.134842451400011, 14.064012039204329, 14.087424271155596, 14.741233000832914, 13.73018602880494, 14.483228530201306, 14.097300946988241, 14.252126812755165, 13.838256244342183, 13.907360260295594, 14.872871927119578, 14.550412611383472, 14.794863767264335, 14.339327453535107, 14.356555005609021, 14.353813254315426, 14.103708446389133, 14.701862146153985, 13.984175600566541, 14.605475951031107, 14.046694453427229, 14.379051365228559, 14.612711894565969, 14.300791348746321, 14.000608589769556, 14.735760777685764, 14.389376440534733, 14.728057025902118, 13.892671751701341, 14.76989513254307, 14.180427924977451, 14.134144563140202, 14.24457110083392, 14.519179012295043, 14.769581527886118, 14.703836134521836, 13.940857226349486, 14.13945214724226, 14.119603993259501, 14.526608770668092, 14.463189957811299, 14.374235846338246, 13.971889513241802, 14.42369317912246, 13.995289860807556, 13.902321014416657, 14.049295754097333, 14.39323558020627, 14.462857629417405, 14.464094113321813, 14.164135100543813, 14.027464613802863, 13.739686398412266, 14.652319324535041, 14.727011133524481, 14.612632130171914, 14.481138875417598, 13.659986805894158, 14.385154620544645, 13.878480050552266, 13.782539539301908, 14.509953055189094, 14.285439584207062, 14.76946939620478, 13.315316452718502, 14.579169661559945, 14.484269279595981, 14.016486437176864, 13.791524756418575, 14.211268713666659, 14.414751449932712, 14.4353512327222, 13.725453973709978, 14.626188497468688, 14.760613687497877, 14.664415432526857, 13.807959154070941, 13.982529688287983, 13.890503471912158, 13.123021936678981, 13.632779422491835, 14.682864829547919, 13.881036260509806, 14.853858521297918, 13.730668791421385, 13.748405333228105, 14.245983970230693, 14.090409631419869, 14.20195201375957, 14.543978736008846, 13.961513093382129, 14.67969042416495, 14.59345108346319, 14.838197008990111, 14.353426718088318, 13.284032947692776, 14.582166162557723, 14.734767932153058], "decentralized FL": [9.884947181263287, 10.000524166213875, 9.972233107308258, 9.881028481814173, 10.006968558885239, 9.983015424180953, 9.980641406017593, 9.834440452172833, 9.919685571138574, 9.796584638063718, 9.480753212283972, 9.7635422996522, 10.009728232398516, 9.994682686798019, 10.011617611563302, 10.002851092867763, 9.845582350352885, 10.006879216605626, 9.811699263202344, 9.94799214917554, 9.906807363640198, 9.91985238067929, 9.926372229870218, 9.928301500151159, 9.91223964346525, 9.989367833298175, 9.967454126018215, 9.992344557053594, 9.938297713957473, 9.989651598749019, 9.812958601438863, 9.988200341473586, 10.005220776086103, 9.936957848923223, 9.939574977595449, 10.003621668631514, 9.988044102839266, 10.007086817199882, 9.929145811581874, 10.01906050165878, 9.779848787326031, 9.86896121179101, 9.98247180875612, 9.999490638278932, 9.962474629668005, 10.002019546604544, 9.951753805979413, 9.877134404356084, 9.813441672082911, 10.012941113579378, 9.820910670141936, 9.833963628967101, 9.966131901968655, 10.008583408281675, 9.780175075566003, 9.967176294722849, 10.000602340016004, 9.923444404975047, 9.983033658544874, 9.974990835120883, 9.843301908351663, 9.998444131645046, 9.999727991119784, 9.977932537917555, 9.989170131898334, 10.009819498353403, 9.373898795385891, 9.937781707335574, 9.860056570332821, 9.980499716551655, 10.029980154127516, 9.948327922670074, 9.837652109549213, 9.90246249257686, 9.70087431787885, 10.004621599054266, 9.983124823594999, 9.995585690508324, 9.89778096503861, 9.777626282749287, 9.852257917123332, 9.502149457652774, 9.65637195508404, 9.964658835184153, 10.022154912816196, 9.78153299036985, 9.773153641099753, 9.823635060915583, 10.00313997251403, 9.667799915926667, 9.90014505638905, 9.917089777328012, 9.999327654707153, 9.945354357795438, 9.986646404479856, 10.012591323717979, 9.97079114878101, 9.785591724523469, 9.959320816601656, 9.956512501356867], "centralized pool FL": [6.199621192636029, 6.260086641453403, 7.183871519840949, 5.294597971676207, 6.3103773778993375, 5.9990302027066145, 7.4701088954796875, 6.1187882787538665, 6.900905039239132, 6.904907763772065, 6.241369970263503, 6.21596272695156, 6.880362264880154, 7.298672971116305, 6.161066293476005, 6.149800971015706, 6.803392705132558, 5.664135142708443, 6.080692650427758, 6.100950728830257, 6.256274346574659, 7.052745369521386, 5.720327061100841, 6.17694454195123, 6.013752621261197, 5.260361680408704, 6.116082907436425, 6.753394585035747, 6.737939358298385, 5.635554192932989, 4.722718651162943, 6.075652985376451, 5.934420701851691, 6.024499677770432, 6.418299131849779, 6.032149588642813, 5.9213731581691, 8.04590957356813, 5.863710852752556, 7.2021663660907524, 5.362389020348724, 6.732946875887698, 6.117628412235786, 6.134259308394728, 6.124043290849191, 8.200471341829706, 7.117799178570388, 6.229373159652169, 6.834081312108105, 5.199354631042098, 6.851212265378804, 7.096275630407237, 6.5881344552853225, 5.947649909830162, 5.810014531216936, 6.045496814419552, 5.969114066912848, 7.132598349950458, 5.872032342683491, 6.912360649297715, 5.94296402984735, 7.48976092848799, 6.769732431313358, 5.162555225820694, 5.843375631072562, 6.9477763223727464, 6.021571150753554, 5.572534287260011, 6.037005410411738, 5.399390704449808, 7.057548644376575, 5.999611654052108, 5.804963643903806, 6.064134910519821, 5.099998986566628, 5.6008469890479615, 7.862168922544961, 6.159776192590784, 6.169218011220589, 6.9866632957855686, 5.889198459000784, 6.386244761046141, 7.547752894208472, 6.073687032003823, 6.126878641267951, 6.788031466593136, 6.906578998043795, 7.1090831267865005, 6.1303963417359215, 6.0606025583642555, 5.802106529403809, 6.085964333310631, 5.255230280795043, 5.813541008578427, 6.580817847707299, 7.015805173843408, 6.76085160608383, 7.76870251627309, 5.187622907265071, 5.924456635122455], "decentralized pool FL": [5.965546878829517, 6.001048332427749, 6.9412367302851985, 6.6723253209692315, 6.1450955024223815, 5.887485097198649, 7.158893523853605, 5.954550807770065, 8.538679137785799, 6.865111598627625, 6.0222202858262, 6.622313509726544, 6.581092162177693, 7.00528945644753, 6.023235223126605, 6.960870856215315, 7.017322416049791, 6.015255736066887, 6.002216090004753, 6.455588670166994, 6.582311880705839, 6.8376812582460404, 5.593212691262341, 5.9714666782877845, 6.0158292474410935, 6.0005420134864345, 6.824935996009603, 6.602487180368404, 6.643318554578508, 5.979303197498036, 5.2647729818717055, 6.934511754970281, 5.959152319954848, 6.054897644120086, 6.426078447303222, 6.757984023492659, 5.9326586996915935, 7.844647477073131, 5.6386793008008835, 7.039538384083361, 5.6622482102374745, 6.783046614691685, 6.651482679389413, 6.005815918552934, 6.0205480703351935, 8.004039093209087, 6.964995663918332, 6.2551875281603895, 6.723547701649521, 5.796478291165431, 7.794734245236692, 6.95240770486302, 6.397076553443773, 5.845826259805396, 5.977807927379743, 6.971369174567139, 5.963242646461376, 6.974076798141424, 5.997124367371469, 6.696565704082298, 5.985259342471769, 8.140153493036573, 6.634537071847171, 5.663145434616556, 5.978340263796666, 6.831361162235704, 6.230086404106152, 5.898464461647796, 5.899171838323731, 6.050058663163703, 6.864015685516288, 6.44785793174169, 6.043866927738286, 6.699762632970229, 5.8960970432797986, 6.652267725307006, 7.671324587893455, 7.769989062686594, 6.019775434053072, 6.842872087529173, 5.792109756578629, 6.376641557543051, 7.362917498507816, 5.995227005100057, 6.044309825632393, 7.014994935740541, 6.7479078072383, 6.8884749595083274, 6.006279945028058, 5.99384006132936, 5.862193339606443, 5.975360826525334, 6.0124260026151255, 5.8907087155908755, 6.479306789112558, 6.813781430818999, 7.002374897224552, 7.76456791103184, 5.951957774671792, 5.928365242353952], "ring all reduce FL": [0.16038931875949167, 0.16177653879370416, 0.15471855064226836, 0.15720006825122668, 0.15663725547575852, 0.16459500265857374, 0.15429605414291153, 0.16069412300652347, 0.16217741372289135, 0.15682925134603476, 0.15619558779784243, 0.16080927678231144, 0.15359966914101736, 0.16129329431621617, 0.15784865729996322, 0.1609329906903127, 0.15613776628128367, 0.1584460706572373, 0.16065368061274743, 0.1597462137244322, 0.15073575179523305, 0.15296533452519145, 0.15766608883988534, 0.15666652278329066, 0.16277370778485112, 0.16128962653078677, 0.15500363754852708, 0.161373738736102, 0.15643336895222432, 0.16067341545764494, 0.16055113997777454, 0.15591969447698756, 0.15255146576203352, 0.15457737795225346, 0.15985007682312952, 0.16095869898138007, 0.15593001436057888, 0.15129655944749149, 0.15762644546783275, 0.16289863696747475, 0.15227372498420874, 0.15611746768084017, 0.15722760637758465, 0.1617858645011754, 0.16178446437484134, 0.16008319247138647, 0.1586559736971691, 0.15607636854638074, 0.1595640555207666, 0.1607794247442404, 0.1568567011440595, 0.16062827466647966, 0.1590527339831157, 0.15531478616687772, 0.15698244991029658, 0.1562016565825065, 0.16158430247126299, 0.1634182697249798, 0.16116026070515488, 0.1508960298886366, 0.15366834235000143, 0.15772157536626544, 0.16090193853540066, 0.15944720378807414, 0.15455730955092006, 0.15835605764184596, 0.15681969681714794, 0.16183237964513036, 0.15362713253842128, 0.15582815006305806, 0.1626948265415457, 0.1592863329211337, 0.1530785262168146, 0.16227782795642337, 0.15705064329129453, 0.15808333289057608, 0.1572028465378299, 0.15994779492872357, 0.1583329890137694, 0.1606762098303045, 0.15837955510324367, 0.15477715262385794, 0.16212099266596247, 0.15853985178220942, 0.1640380460161362, 0.1568326019881588, 0.15231444202902908, 0.15699028930933145, 0.15870768379104422, 0.15383061489912478, 0.16045340450041176, 0.16372889731978768, 0.1536079567565453, 0.1535111828350942, 0.15959246008563777, 0.1541905603984733, 0.15885536140538425, 0.15298099750673264, 0.1593060070760744, 0.1644540395670181], "blockchain": [13.473509881203846, 12.944867383020547, 13.271407037526677, 13.421542468305073, 13.458851373358533, 13.346796764692918, 13.587186116236543, 13.363259570252074, 13.118197403465015, 13.251880959604144, 13.300408870961187, 13.569270519073486, 13.59564978719992, 13.469558022303303, 13.381160976948369, 13.032194304822003, 13.062727311896953, 13.346054431062024, 13.32066229838582, 13.591166307376493, 13.251148145095112, 13.684232157579192, 13.438773194539648, 13.544853771371503, 13.252647268328461, 13.332327587286512, 13.417480130327515, 13.353441656674235, 13.104873592646744, 13.571722828903773, 13.288664640955172, 13.345494721631425, 13.096654983131712, 13.022647198182394, 13.555064475698467, 13.134728419007438, 13.300849131549214, 13.668383230875058, 13.544542666058527, 13.480055587387056, 13.441958232489428, 13.524362076348064, 13.160833715078835, 13.442487112679316, 14.073412438977286, 13.367911875675848, 13.0916893268874, 13.544980965789833, 13.143318893024746, 13.34731852218542, 13.435960217509482, 13.265609140309717, 13.213202317532788, 13.604019596915736, 14.041284871401794, 13.8802502007489, 13.693603854400632, 13.167188406524682, 13.138727201289292, 13.43371921957381, 13.593557494718283, 13.40047372497368, 13.350770039180675, 13.526529478148051, 13.346112977303559, 13.60020575756237, 13.23563381528654, 13.142960261650625, 13.24744180897919, 13.46296453770483, 13.735354876443783, 13.693011156438043, 13.711425050158198, 13.124600159102759, 13.40948271193913, 13.493134279917257, 13.337700336717862, 13.673446579979565, 13.240729863370433, 13.424157110367467, 12.854446848614778, 13.145216694358217, 13.398887178579074, 13.296074617033998, 13.404491276325794, 13.51295859072623, 13.4929340958373, 13.777411161196614, 13.262195234788855, 13.845047402287321, 13.52707993750793, 13.381428180829365, 13.84365542296134, 13.243449240986411, 13.330160875285404, 13.13169066574621, 13.579879305689087, 12.96273162034456, 13.438966520863488, 13.538923583989007]}

==> figures/Latency/FedChain_latency_200nodes_50pools.json <==
{"centralized FL": [14.820260751903259, 14.022786453854616, 14.062782230533868, 13.776703533930196, 13.867275245759817, 13.619342367647626, 14.53735843897854, 14.329784983628375, 13.848833544195507, 14.344391146173438, 14.370376677147181, 13.191099323284536, 14.425385647899557, 14.312290722545916, 14.302544898495803, 14.604058565494308, 14.636599089902772, 14.358004509911261, 14.611311362729394, 14.682257786439296, 14.007696894519794, 14.53548981891947, 13.462822090359413, 14.564241546171282, 14.45233166039285, 14.17516993086303, 14.359719049457864, 14.27752161185143, 14.556280884784279, 14.75781208648877, 14.700230777406949, 14.690153557730483, 14.12623230602156, 14.793746024775936, 14.72860342719588, 14.800094367987178, 14.688844067786487, 13.891662688828816, 12.97133172065752, 13.652742011673991, 14.43645737536045, 14.7276074431188, 14.241488729400388, 14.51817826023255, 13.768290856058584, 14.668872484356868, 13.93138997545174, 13.641596610129621, 14.036190228901916, 14.178008212642876, 14.218700648005827, 13.578380295615728, 13.899236616403915, 14.557418176138807, 13.963713594253154, 14.026740476701445, 14.584982658534571, 14.603542225814081, 14.32288823833898, 13.880421319462835, 14.743368534733932, 13.867672984347294, 13.913212905127725, 14.381104808224483, 13.543095142565857, 14.547474671560623, 14.592537644364947, 14.323006031299252, 14.263867765628177, 14.478948085509591, 13.968515851403035, 13.665127463099434, 14.64145793650936, 14.04453476358616, 14.385730638848612, 14.03069846098288, 14.705657305356413, 14.547839749472649, 14.362246167879675, 13.990025750328037, 14.542397863752146, 14.407962153450839, 14.77402367901702, 13.956959968299067, 14.654358944437663, 13.483872554351084, 13.698661940866058, 14.174742018784013, 14.065270986732465, 14.770813506255607, 14.619053195535706, 14.539988351549312, 13.804766646995613, 13.74701528343308, 14.26207753402824, 13.977146166726802, 13.874388810407954, 14.638742058896312, 13.962158590055243, 14.537555442174607], "decentralized FL": [10.008247269607574, 9.977014531692323, 9.8899601285211, 9.983707093785299, 9.906986624107459, 9.84564300640696, 9.912789670439004, 9.904806572963645, 9.992279084470693, 9.77857512335327, 9.825822293783986, 9.283705366389713, 9.94650740477684, 9.884769713298892, 9.981658320139754, 10.022852665973375, 9.939927746994137, 9.802983693986985, 9.854185044142143, 9.952556745990888, 9.973933358926693, 9.86537205652951, 9.50831191736485, 9.84594804381877, 10.00449772050488, 10.010808578219958, 9.838792759697817, 9.823946102094437, 9.893179191743707, 10.002768452593171, 9.987893226149312, 9.962489801061185, 9.923000197802386, 10.010973342714454, 9.971000219897212, 10.02663761847079, 9.972205456225769, 9.994296311372823, 9.637932997876405, 9.938069178751443, 9.916607033130495, 9.99174185832997, 9.858499275059202, 9.892631172258156, 9.933053412897554, 10.010409091702254, 9.59894175135883, 9.936795122876108, 10.002641463377739, 9.974080143557579, 9.844987525558727, 9.936231889823032, 9.89695890857524, 9.899446584907134, 9.983532196520184, 9.792677517705247, 9.930703564642373, 10.006523000334289, 9.77062543355659, 9.872438491486871, 9.969353853148181, 9.875750356971693, 9.923159938664886, 9.80950968909344, 9.909657017227081, 9.778106073615657, 9.958972993682536, 10.02961767383819, 9.889170543222553, 10.001441662692221, 9.77005541173081, 9.465944882776837, 9.998650326516586, 9.841591821643505, 10.000812517357563, 9.767845537918268, 10.004204624774301, 10.003127906751098, 9.885775925218919, 9.638504441366221, 9.929587397752229, 9.803650072627763, 9.982192742055872, 9.995234772564622, 9.920822468331371, 9.39471284957358, 9.94387469193259, 9.928004062623986, 9.941477724932458, 10.005099964655962, 9.909820909990717, 9.894272554180882, 10.004050695758242, 9.832120796216774, 9.955502477003138, 10.00960430091455, 9.956210097739781, 9.9136928798615, 9.725704024783868, 10.0125656886594], "centralized pool FL": [4.494514751472816, 4.2587827527899345, 5.087359739195585, 4.627422478967819, 3.878211711653153, 3.8863756632353805, 4.011943331820983, 4.7084046534725745, 4.795092631249779, 4.9913053104803895, 4.852984555190981, 4.019757779620996, 3.9613642631952413, 4.018931789060749, 4.615486307570687, 5.060801016907843, 4.957219194915365, 4.6578760398402945, 3.8967799714304046, 4.0747512152292185, 5.13829364531633, 4.063837665175073, 3.9686312292627104, 5.066471587582918, 4.061126058367278, 4.1378350097360705, 3.820461134296653, 4.112148166269503, 5.089619610048684, 5.1281648456273725, 3.920497725618372, 4.387168644825301, 4.24686991144737, 3.9069925159206362, 4.811862622584755, 4.079086059231223, 4.047882484627964, 3.907677325087193, 4.107664308527781, 4.0330644720955355, 3.9188557200449226, 4.830261251071356, 4.165333354967884, 4.172622606401626, 4.1019754295143755, 4.202705298804453, 4.020381174766201, 4.511396486004028, 4.0185141040394186, 5.0263160073807125, 4.563295696093723, 4.052696445957108, 3.927203140591407, 3.9845737576564653, 5.04459516476075, 4.307460083116313, 4.094595251497628, 4.8994087314282515, 4.331693970324777, 4.038601086876555, 4.381769396993368, 4.220501358575214, 4.80117540885679, 5.085248562374189, 4.629631959156441, 4.022540137628462, 4.955426187935831, 4.362810383454811, 4.126265351130573, 4.068644371949223, 4.075932985970718, 3.9394810798856126, 4.753949652880258, 4.712392169798488, 4.1519199020139235, 4.026543387935162, 4.998756864177368, 4.878921226823094, 4.858450224272866, 3.790824011105356, 4.1218209547256155, 5.040391115118886, 4.32090994494194, 4.100722848296872, 4.3431264803674114, 4.57083337170144, 3.990275512009407, 4.04147713322781, 4.083814747302803, 4.059304281204651, 3.9448026023018135, 4.882966602218168, 4.628771889773643, 4.116567702938524, 4.108307697738301, 4.0699506898271185, 3.9745472386322485, 4.711880478411244, 4.328115511346564, 4.13388669812183], "decentralized pool FL": [4.406473785755156, 4.998375263794839, 4.946250142177952, 4.892989897034544, 4.6931767480073585, 3.8835657938008166, 3.981177355365542, 4.537754836355908, 4.700183209940167, 4.917482365609622, 4.799278852321206, 3.996611785687514, 3.9947705308097037, 3.966286993304104, 4.8822210825207675, 4.92245256964608, 4.878901068133901, 4.605967387973968, 3.9915345791678893, 3.98742516570585, 5.003174006426779, 3.978004822466726, 4.3519549098368575, 5.057611819268029, 4.642325843332058, 4.599076105755149, 3.90477762802477, 4.0385061998940746, 4.975280413563977, 5.000825143097407, 3.917219486174736, 4.316076632709811, 4.697479353215184, 4.021946685428907, 5.596789525127489, 4.032889272881082, 4.513560451150774, 3.988592622745646, 4.055232830711463, 5.898215170737468, 3.9483468483209667, 4.927921439247833, 4.048480045003627, 4.8529576503694205, 4.817431224740142, 5.020818183404509, 4.0077666854338965, 4.563921860219477, 3.9346215119531065, 4.94816028711516, 4.481326982191752, 3.9949335287474734, 4.221325470653194, 3.895430800844064, 4.967064393040368, 4.776574476728687, 3.9721853282809585, 4.852774073592539, 4.972906126131422, 4.831763753357451, 4.712296655660116, 4.046107774261221, 4.887621414121108, 4.9450776688111695, 4.6014953524839575, 4.006447871606751, 4.85990473584864, 4.9694536838940095, 4.018823628846356, 4.002883325384442, 3.986532478334494, 3.9952854903254407, 4.970088443775779, 4.647143737520732, 4.869404440674948, 3.9582855423714194, 4.908064986348194, 5.006255813502197, 4.986851326330106, 4.020512776400047, 4.85917479550446, 4.9539997978611545, 4.263239824591345, 4.022161235316202, 4.567957857029469, 4.57169281191979, 3.911484061404081, 4.002359363090183, 4.601051609189517, 4.006749598898525, 4.026677297771654, 4.977090836124613, 4.538411280545411, 4.036426906575446, 4.4692155170279335, 4.047426694048138, 3.994575506023282, 4.806762990879292, 4.33711024371307, 4.802368634098693], "ring all reduce FL": [0.16057648564580107, 0.1532093331825662, 0.16149864824150723, 0.15662901550967145, 0.15992316515741772, 0.15976017591093605, 0.15811455807410227, 0.15379121359164333, 0.1613202526948906, 0.15696799288060592, 0.15833790178579116, 0.1536733107996806, 0.1602725894043399, 0.15721953350784743, 0.1617353945466203, 0.16227152061249617, 0.15930206592012208, 0.1556079726128594, 0.15617071019344542, 0.1593125616057557, 0.15745453846765717, 0.15424577707463716, 0.15660012565277667, 0.16261912971896536, 0.16153798207533365, 0.16418189582910053, 0.15253524845232885, 0.16055240055860226, 0.15149094162181403, 0.16077044886830855, 0.1531119995577464, 0.15751772036194608, 0.16013637853660861, 0.16244323223606133, 0.15409849663374017, 0.16540111383726258, 0.15388177141475173, 0.156517703326507, 0.16176679884592465, 0.1527410342921716, 0.1569496638658202, 0.15866700466661418, 0.1591519443181829, 0.16015054546548857, 0.15545767561049534, 0.16158957447816585, 0.1571730594748444, 0.1639591305884292, 0.16433747795150008, 0.15800118585400535, 0.1550147412881027, 0.1562729360066317, 0.16035377839053266, 0.1546232335171878, 0.15601937681052636, 0.15118399902802787, 0.16278523513758342, 0.15623989448075512, 0.15073591576669734, 0.15084321319547078, 0.15804573165734753, 0.15424614121253, 0.16147292711374894, 0.1610977078594329, 0.15820009382004147, 0.15689721760962655, 0.15500892185437315, 0.16491129509431635, 0.15210108323843213, 0.15633307808852598, 0.15855095173140515, 0.1504886163348686, 0.16358981889216317, 0.1582679195563222, 0.16292940118772015, 0.15341470190893114, 0.16334889821333, 0.1607455182652567, 0.16161553562190814, 0.1565981533820881, 0.16184251581952055, 0.15638950621622696, 0.1556810483674626, 0.15760883229974482, 0.15853703239459405, 0.15377900422473256, 0.16040927300336869, 0.15306264889615223, 0.16157889267764525, 0.15997547176036295, 0.15523185659399755, 0.1624252301682445, 0.1597906731795217, 0.15734233539096243, 0.16372454105163942, 0.16329802765352835, 0.15587034579618703, 0.15711986910110853, 0.15955340069829665, 0.15906371518362294], "blockchain": [13.62827456098346, 13.352280351007256, 13.147806242046883, 13.969750959756894, 13.494375257208787, 13.542507155545797, 13.606975934622774, 13.592182615127687, 13.385379526597612, 13.378225331678843, 13.527299065323175, 13.137699709119953, 13.65664003262273, 13.82287828681801, 13.37549302094867, 13.405113968793813, 13.987666734017324, 13.474103258377372, 13.182059043640255, 13.281491726524905, 13.37326735717392, 13.575494395164839, 12.847920691717633, 13.330293373209882, 13.819223753110057, 13.79611587441375, 13.3983125907095, 13.464657371937255, 13.448321105721085, 13.466747521387614, 13.252500604416444, 13.728505133998102, 13.25126210373934, 13.329627748776865, 13.799506745833213, 13.124492567536493, 13.047887474774871, 13.37691912245943, 13.257097990398956, 13.363410424648752, 13.95686491772789, 13.694924452373822, 13.292178163351377, 13.50894241070278, 13.526502584765126, 13.567418694609563, 13.083555644302137, 13.42880813308099, 13.405429877738559, 13.848696920671028, 13.99877361513764, 13.71634519597675, 13.575942885112523, 13.776877312490308, 13.371038698114276, 13.05988400188201, 13.670150176308852, 13.50061894995191, 12.958353649970464, 13.615070146435999, 13.33188595176037, 14.120698923269424, 13.772621490658487, 13.532175196691142, 13.510720982632265, 12.938888356748544, 13.55928760749915, 13.739379278600701, 13.684062660509216, 13.837922038877128, 13.80293708341799, 13.280098712031924, 13.5755339426624, 13.202453338004808, 13.759836914086895, 13.612572153121707, 13.464021353738893, 13.690184939141734, 13.668054824841672, 13.103525930462602, 13.343525850681976, 13.045524859266713, 13.340545745620272, 13.162984549960274, 13.382978569593448, 13.414249006138729, 13.332214721119662, 13.590333003534042, 13.995682171958325, 12.998348832730395, 13.474193745970588, 13.342627440189522, 14.044885741162119, 13.284253553050728, 13.755959229599473, 13.288726488051902, 13.074736429091793, 13.604106939775097, 13.969798129009252, 13.365023247418462]}

==> figures/Latency/FedChain_latency_200nodes_5pools.json <==
{"centralized FL": [13.596591965441178, 14.287430134890155, 14.626870618135177, 14.597713711033563, 14.339401118534095, 14.032333855927991, 14.29946456195594, 14.66562592216222, 14.194329329343796, 14.537105567607826, 14.797504540553213, 13.81599826400412, 14.503211541715949, 14.048242072321315, 13.935668010012652, 14.599145693345015, 14.841927234432628, 14.564848727000879, 13.531711503601084, 13.688091633037045, 14.230308409056436, 14.371115420225921, 13.979843813907781, 14.332616786837843, 13.863036538890785, 14.223830495282565, 14.276740555113655, 14.799864692966517, 13.921938388709563, 14.42252332474861, 13.946567975097262, 14.616666076581112, 14.686558597309078, 14.702531067801266, 14.392246936260026, 14.705277015546171, 14.492016009950646, 14.756664529703803, 14.589497206423577, 13.465931064766167, 14.51461175886935, 13.523631647359938, 13.90531745379583, 14.390846539737579, 14.69845439285149, 13.28458727492865, 14.631937875429463, 14.605807871734884, 14.404333822337273, 14.398935897724893, 14.644974841585768, 12.947134522973702, 13.853648259394474, 14.757483223780357, 14.148447260172656, 13.759123369613683, 14.270010509374972, 13.830791065444277, 13.869114329418561, 14.378917109929674, 14.489451797308606, 14.36313989437382, 14.551408776308776, 14.610763476409273, 14.104552869136349, 14.377670256499638, 14.849401095891384, 14.181196585302471, 13.849646822370861, 14.112528021165524, 14.477312515286767, 14.401426104036286, 14.545507633080536, 14.370545026915064, 14.456935918320605, 14.200877124693408, 14.545335810985058, 14.290195623078429, 13.808228207026719, 13.25170364673224, 14.67406708874175, 14.09683126467133, 14.010940593286474, 14.349549181508932, 14.789931029569372, 14.323020310008289, 14.742065234807647, 13.94129983669827, 13.748602177548971, 14.690737950016702, 14.097266597121823, 14.567456332185714, 13.760534214264126, 13.866320101068453, 13.354261925777838, 14.482566221580017, 13.577771367066077, 14.774583380412928, 14.435655063240523, 14.098807727025058], "decentralized FL": [9.82729873128007, 9.91039551616306, 9.746063902343227, 9.9325597642476, 10.015045802224883, 9.992902876984168, 9.851376362689697, 9.979355835254585, 10.012850409925626, 9.908927817309499, 9.993332004516095, 10.017478408362651, 9.873050728624236, 9.93697718100728, 9.922409360492763, 9.993669629811492, 9.984486923811104, 9.929498304620985, 9.901307800522464, 9.503506056579404, 9.898869605799236, 9.857774408083744, 9.902222385099558, 9.871277034665887, 9.840271181014279, 9.830667210916003, 9.980022307691963, 10.011959738010122, 10.020187112196146, 9.999576298955558, 9.847961910023837, 9.935808711117355, 9.975109226046008, 10.004125469890804, 10.000388491512544, 9.977759421847876, 9.844151221818947, 9.994511999963157, 9.918197831510533, 9.460649022844748, 9.950029661450113, 9.458777387608338, 9.995655378140436, 9.856085085588916, 9.930008056248424, 9.325628240051387, 9.91317306403947, 9.940992339761115, 9.895725450284262, 9.822947039665468, 9.922616664598607, 9.274010623435023, 9.73632125052907, 10.008651056319373, 9.734491670654272, 9.996070222713676, 9.774192498354717, 9.846798928222476, 10.013034384464529, 9.964113159629784, 9.908888222421838, 9.956276286110402, 10.015584819269044, 9.925632254246423, 9.843894291590521, 9.891792934945025, 10.021081533525864, 9.852312540836872, 9.981706555966475, 10.010175354387178, 9.870800884272843, 9.790471975689478, 9.872530783619027, 9.918077574444572, 10.022692850256368, 9.357843959453644, 9.911094691570124, 9.866790091310197, 9.961819437317626, 9.726083975794015, 10.002103829421506, 9.899357525553548, 9.876781407586629, 10.0108667604023, 9.906365759571514, 9.951571264198588, 9.979578464123819, 9.848554191366075, 9.774039771428939, 9.949503399034256, 9.913270959180577, 9.958143389422746, 9.671681255873207, 9.879859522110936, 9.699947551708059, 9.856653306256527, 9.901445608048794, 9.979466450504484, 9.946054179858775, 9.881771314992084], "centralized pool FL": [11.34730754808337, 11.334670896923498, 9.319003556219698, 10.501954254284055, 10.251069079424031, 10.45610226735687, 12.094329040608283, 11.502759361647628, 9.763117490538935, 10.773751612502316, 11.876827630862017, 10.334888351181522, 9.17690436201025, 11.590215439441565, 11.046815428173437, 11.51998194286703, 11.10231731266179, 10.622232939163148, 10.212648421102076, 10.562121195789121, 10.514130556273676, 10.35775394674897, 11.703781192055963, 9.172892939964056, 11.308703709684158, 11.944606821821678, 11.743339369432755, 10.48658204696529, 11.903425979671313, 11.596401027716118, 8.589818462476142, 11.77695050817113, 12.73121984493907, 10.847847572951324, 11.242036335245874, 11.374083263648695, 8.865876964258321, 11.508157595620661, 11.464555648463074, 10.512939883548418, 9.353217548150305, 8.487403701351099, 9.062604504948261, 10.013709823284282, 10.18850077431506, 11.17400676593224, 11.270267011411457, 10.003906456106517, 11.290474047060584, 10.507652236169932, 12.5158362791496, 11.5858534950769, 10.179880206292461, 10.465934279419079, 12.085958222692025, 9.353578999758215, 12.402747447040378, 11.765623400933096, 9.235893410347014, 10.894185198370593, 11.178711504718212, 9.746238584619906, 12.414742690114274, 9.984802713767781, 8.88381931607301, 10.65555269636294, 11.33334993776906, 12.116685508961865, 11.556927629112902, 8.793724100042397, 11.463732538905678, 11.089212045198975, 9.900085190118746, 9.757432306602498, 10.933931032747383, 11.397814089929392, 9.255408029263684, 11.365198733931651, 11.684800416556532, 9.785893811126586, 11.344212516400185, 9.688688889539366, 11.268019472979587, 12.211016378022755, 10.113182686473795, 9.749126872356465, 12.658373381387515, 10.327287682676365, 11.262302583229383, 12.45683624539925, 11.10457079009151, 10.431014191615354, 9.049581439935547, 10.217486636834174, 9.339652744013781, 9.711123836466987, 10.313449493272016, 11.237906000370511, 9.781230295469799, 11.04955181968094], "decentralized pool FL": [10.831619677709309, 10.70567517951459, 9.85760947951544, 9.8651195284952, 10.95508827117541, 11.985805753968334, 11.64087946115403, 11.022373487136385, 10.025700819851252, 10.997309852478603, 10.98666400903219, 9.706748560963195, 9.674581839393667, 11.873954362014558, 11.519359432585187, 11.987339259622983, 11.318737602879335, 10.729773254891715, 11.010783357675693, 10.00701211315881, 10.532001805382594, 10.758299868029649, 10.883058948180253, 10.362131305097646, 10.680259752871203, 12.518837595966314, 10.960044615383925, 11.023919476020245, 11.771048755187929, 11.89083344905028, 9.831874714436971, 11.87161742223471, 11.950218452092017, 10.653901328250692, 12.330939031265322, 12.777199600483286, 9.518112940609564, 10.991937114969607, 11.824835951174503, 9.955052480435572, 9.947446013881871, 9.860499746307456, 10.108136591672165, 9.802443117802754, 10.832612279820445, 11.48118276676196, 10.82634612807894, 10.563988977865185, 11.745946378394205, 11.23001242804726, 11.845233329197216, 11.781416008260345, 9.88450076453383, 10.017302112638747, 11.816916922534668, 9.992140445427353, 11.840868017533621, 11.100046769249923, 9.671030000927733, 10.866721128805029, 11.022494971772154, 9.933430028903677, 12.031169638538088, 9.978902424279337, 9.934258964620534, 10.78358586989005, 10.707219105686704, 11.374311258413083, 11.963413111932953, 9.89315761459391, 10.756351638412006, 10.671074785356167, 9.804973635991269, 9.836155148889144, 11.045385700512735, 10.938046974036615, 9.8898834723323, 11.733580182620395, 11.820922591802656, 9.94191367913749, 11.004207658843011, 9.898517856371669, 10.71631070171714, 11.780733941859738, 11.007302199637936, 10.246607426078125, 11.959156928247637, 10.697108382732148, 11.594545464601751, 11.899006798068513, 10.527330850899043, 9.992131346962422, 10.065359430237084, 10.704546814641152, 9.881161202080651, 10.636392249029361, 9.919915274862058, 11.626098380269513, 9.952305996866396, 10.775490158615062], "ring all reduce FL": [0.1572887542899858, 0.15372951358614056, 0.1581427267693931, 0.1645918634420464, 0.15797718298645758, 0.1609610875377584, 0.15893412438970256, 0.15888340620964456, 0.16002822083056545, 0.15669377748548058, 0.15555176844096474, 0.1642010589402601, 0.15980398917380875, 0.16019598985181774, 0.15903563620091654, 0.15755649660155735, 0.15862773749708625, 0.1593793656392174, 0.1615983000502289, 0.16059295184430844, 0.1616605835357523, 0.1622131825141217, 0.1582851440869218, 0.15653328244527154, 0.15947761447650094, 0.15861184948052187, 0.15914857172236963, 0.15997929904315378, 0.16127253758740862, 0.1562941003511897, 0.15860802160518842, 0.15911190785337642, 0.1597416213301901, 0.161273621530719, 0.15774939268037022, 0.1642111227760951, 0.15772567070752766, 0.15402044945316065, 0.15824028029038606, 0.15286006993729256, 0.15900961896614113, 0.15142282080374211, 0.1594812109698605, 0.15387518003403275, 0.15763524434924162, 0.148623382151107, 0.15462161543972147, 0.16022556219591194, 0.1578414749076698, 0.15372957922002733, 0.1562008331065214, 0.15302498181695087, 0.15835840807390977, 0.1564507039141958, 0.15601828490808822, 0.15767736886664468, 0.1633293998245198, 0.1569091304183648, 0.15684342436147783, 0.16248662444781475, 0.15781871717738852, 0.15637725158647708, 0.16032043536539997, 0.16131325431206728, 0.1581015104659526, 0.15703232565549713, 0.16339109207107838, 0.16062581174198404, 0.15347615285505897, 0.1647162620707209, 0.16091856174336513, 0.16050303686776704, 0.1572439214473907, 0.15952291617180764, 0.1606820557991418, 0.15678175592203344, 0.16108475848174558, 0.1570775914597216, 0.1557519744584536, 0.14999684154503262, 0.15575273524804045, 0.15486922825476107, 0.15791150892295752, 0.15916687209490582, 0.15954796415262976, 0.1582295625746376, 0.15872144170865699, 0.1589535698780292, 0.1631334621676588, 0.16100373758558895, 0.15882557549550333, 0.15660410949383108, 0.1533299082869962, 0.1577129809083621, 0.15345323289702273, 0.15862224427015836, 0.1535383604021019, 0.1594671856339053, 0.1578784589005922, 0.15525116832940683], "blockchain": [13.644343829352383, 13.734753522242073, 13.219957808564873, 13.62217550681206, 13.504949045840277, 13.350958482635173, 13.748444933295026, 13.529321803270747, 13.212822632774017, 13.433523024399948, 13.732224260712428, 13.354474111272546, 13.542785545596196, 13.17251983533686, 13.944531234212365, 13.588401067900037, 13.050165753412347, 13.216913428901155, 13.165909813885786, 13.262469063298365, 13.497088791151421, 13.373250881112249, 13.158443305390112, 13.589125551319084, 13.316384329047507, 13.24054541303625, 13.98603765814978, 13.240730699447708, 13.256635216417733, 13.111758515896884, 13.54273468157595, 13.082280991746291, 13.23409047869823, 13.649072306309872, 13.264938427514934, 13.10432100473658, 13.352339853155897, 13.128007457064477, 13.596097531087064, 13.217800586120639, 13.389114377846473, 13.021918039777706, 13.289440811555856, 13.654621970327126, 13.067051031107406, 13.601540350397109, 13.712183962814985, 13.200148665128795, 13.658536328435893, 13.602814355291109, 13.471145003184926, 13.00183589996086, 13.8331444857242, 13.671486033768597, 13.71597197238001, 13.34835975613221, 13.691530638907981, 13.169818691082284, 13.354320537839445, 14.003585664266865, 13.742695573359965, 13.296305839127886, 13.321015202931243, 13.522765957297551, 13.274035301161916, 13.080659136636786, 13.776675311899854, 13.544031811229356, 13.704868395487939, 13.722788959837967, 13.660170623982353, 13.60762321167768, 13.717594031224788, 13.685605365699693, 13.184640865441192, 13.354581021516276, 13.105645371135873, 13.473527152407296, 13.31745432810489, 13.28563654245366, 13.496092574574513, 13.602868579822859, 13.280278555901894, 13.217822007946992, 13.415642245242914, 13.634597536783499, 13.760547087077327, 13.24434167725918, 13.47977816082793, 13.406334251244393, 13.402634802535204, 13.836942991557299, 13.373140339810877, 13.372093573851682, 13.244908184697383, 13.309876959325337, 13.558982612115662, 13.42610089999921, 13.876300054778872, 13.597481649790806]}

==> figures/Latency/FedChain_latency_500nodes_10pools.json <==
{"centralized FL": [18.533833001628082, 18.6947111993066, 18.640673287384836, 18.34507795870889, 18.388655587100693, 18.54943734521228, 19.031809695527603, 19.055177198919157, 18.481363801701686, 18.653779364861624, 18.65318002114188, 18.598908777129047, 18.84930488125442, 18.29545717306976, 18.27149400786428, 18.666460090583357, 17.939973049179315, 18.78015754019786, 18.289292598678774, 18.253881327034666, 18.229132910391577, 18.813158880948183, 18.748625391074462, 18.703804276629082, 18.867135434872758, 18.822643288474485, 18.722229086974764, 18.950564090689358, 18.909420310716524, 18.706607287449614, 18.914649067743568, 18.47797832843231, 18.548287041626516, 18.844682323630863, 18.627733793302383, 18.32687854721012, 18.623298624040963, 18.40978477359314, 18.480539224505563, 18.625974343018537, 18.361885714649592, 18.77226138729707, 18.61566522601356, 18.726604786467888, 18.318280890962715, 18.426433380832403, 18.966100577008447, 18.177212001762697, 18.971593589132215, 19.02745051570209, 18.910108036274124, 18.579648612447855, 18.81703158061587, 18.115143516342687, 18.598790464625107, 18.541878029338307, 18.48119944041855, 18.95682482976063, 18.56082221723816, 18.948214788555585, 18.294906833325488, 18.912358384017224, 18.674945746252867, 18.89049234113859, 18.53828843006222, 18.53275523406939, 18.85829336487226, 18.230457394589337, 18.595215755574635, 18.99947934921345, 18.755760568253095, 18.55461976821185, 18.7556148109514, 18.87263089177722, 18.933746480688097, 18.88424669833719, 19.04102047084239, 18.44716019271522, 18.892175227542683, 17.98990600812536, 18.913123549639582, 18.906683685292133, 18.030008504050844, 18.442070737008038, 18.64046299910324, 18.54614826686133, 18.784983363898874, 18.373077195721258, 18.774443834437736, 18.68498746144377, 18.873792804369046, 18.617859865089986, 18.58393825866272, 18.930174439889452, 18.671041678391262, 18.57582436238209, 18.762354297164755, 18.88949250145312, 18.830622677376212, 18.014039646127703], "decentralized FL": [9.958899755646199, 10.025120274181246, 9.930391255563938, 9.978756673503158, 9.887309710431456, 9.991478077255787, 10.017342136488956, 10.007764193684116, 10.025687123691748, 9.890980285867764, 10.003606072083393, 9.872242663411921, 9.983934771017465, 9.964980327564897, 9.975686002355616, 9.976462644238442, 10.006075627890553, 9.973049809802106, 10.002367268164196, 10.017633135384726, 9.981684550789824, 9.94676159909254, 9.964664290274596, 9.912008869357496, 9.980060322537078, 9.961716804151985, 10.009839144541557, 9.980092241077246, 10.007832381581306, 9.975381795237828, 9.991422335449446, 9.999268337404118, 9.843250883724094, 9.98122234452752, 9.940352034298014, 9.868966605057285, 10.017154320693326, 9.942376656318867, 9.967738734459838, 9.87190757043582, 9.993421800195604, 9.982220603271482, 10.00650347878357, 9.935750724530989, 9.98632539247349, 9.959714723319614, 10.016646621813043, 9.932657047147575, 10.003033312376743, 10.000034584223178, 9.996862116403067, 9.886192995577497, 9.978986762335008, 10.013677920219461, 9.942440368732658, 9.955644552540129, 10.006974515305439, 9.968714263776453, 9.904601525193295, 9.964220024592663, 10.005421265622502, 10.007043441008413, 9.974892964108106, 10.015825599139443, 9.990665042430509, 9.966549172889824, 9.997768416084492, 9.999937393410928, 9.964556899117076, 9.996650974012132, 10.005210528994118, 9.860308284484931, 10.011578081857255, 9.980787988656784, 9.987200526438937, 9.968969705658868, 10.002103850947773, 9.865434281499038, 10.008752510704316, 10.000631286310774, 9.980561034533999, 10.00759534442694, 9.985006640432102, 9.97702106484617, 9.963753562194116, 9.868800000637597, 9.952329461087993, 9.994189090698818, 9.949976670733491, 9.970291284186269, 10.003166386213652, 9.933187381563823, 10.000495545123334, 9.969307807566098, 9.968881025964016, 9.90451022356447, 9.950117921865472, 10.007161801792705, 9.974164220409342, 10.005264888733343], "centralized pool FL": [7.641724509093647, 8.05490591218922, 7.6547921935771726, 7.310390812546876, 8.762294018408966, 9.77699634436311, 7.899718201169481, 11.985003736983465, 7.691890547847595, 8.686298054910022, 9.154156690229158, 8.87947433515031, 7.95202682898007, 9.112114459829568, 9.080090778516919, 7.619130103868187, 8.387324764830979, 8.870510789045897, 7.893609621989557, 8.22900272985112, 7.8323610699452075, 7.7929962472221845, 9.10198662420603, 7.973499966470665, 9.470225641698383, 9.677951864608247, 8.889683228942767, 8.246726183044984, 7.697221126699541, 10.743952045347633, 12.005926766251504, 8.677568384132895, 9.149933829479865, 8.70649126598364, 8.3598881487725, 9.944026792957205, 10.949206695282834, 7.754772195771525, 8.796101884491506, 7.590676894678673, 7.5755833166540105, 8.72505801335293, 8.974074384392942, 7.815846720784193, 9.857714773449386, 8.837907849917668, 9.921593577513766, 12.122921877813042, 9.003213316752005, 8.910721932692377, 8.971523861225087, 7.685278140194601, 10.858519359005449, 10.822434513849144, 8.049070005903047, 8.488451261101973, 9.704428944173515, 8.45561215991906, 9.81159426644951, 8.529034865574978, 9.449666892349839, 8.740070131197847, 8.997374939383688, 9.670138430009132, 8.364449754564255, 8.523493305473771, 8.483944964248453, 9.838925114546065, 8.906444676553209, 9.005104244418703, 10.87703620509973, 7.328750732014703, 11.043752150208125, 8.72055809821416, 9.491984348663923, 11.081446942265256, 8.755383866181859, 8.419262235988013, 9.658802160466031, 9.762679408399714, 7.710690710573746, 8.466061771407942, 9.126965932169087, 9.809920341579563, 9.747230857943162, 8.025746917858042, 8.554132172952063, 7.86240474288462, 9.083657939154989, 7.6884683306133335, 8.519564460672221, 10.411233334681286, 10.744286967282324, 8.161016542337595, 8.725259434795582, 6.894099239060979, 8.205596641757916, 8.473662805986105, 7.746960909803768, 9.397303248067923], "decentralized pool FL": [7.8009142569342655, 7.997287869586965, 7.9870238533576075, 7.83609951853468, 8.011543730885588, 9.060217747827565, 7.895715402974842, 10.572310382043497, 7.051374247383498, 8.017042084592363, 7.896469116983749, 8.002581414863112, 7.981541877827079, 8.902550946050544, 8.649312805676391, 7.761279774274067, 8.018063953340105, 8.645235836166686, 7.044557524362066, 7.734113511851514, 8.019791035468318, 7.0295636967118025, 8.010390812496455, 8.055317675270476, 8.844819306032809, 8.93694313306354, 7.950377077607341, 8.021302874885262, 7.915232252048611, 9.892969912724947, 10.901163102616461, 7.885851217571965, 8.640538060048268, 7.962444689055041, 7.958998441137836, 9.342892910139422, 9.93830538368955, 7.0294910601149185, 7.977045672600607, 8.635254546171312, 9.041480322040323, 7.994887524470137, 8.836658519309958, 8.014235462919972, 8.972650784946977, 8.010332980802843, 9.033293243626087, 10.845654874897688, 7.973174222502223, 8.019186383111254, 8.922587466862106, 7.688398964024872, 9.869908355971159, 9.76045920349718, 7.9827141267206425, 7.8676063859650585, 8.726270320453697, 8.92516444088141, 8.924456247230232, 8.009366526951297, 9.004202022493088, 7.8312081628582195, 8.025927261294024, 8.875217730754489, 8.870420201855524, 8.874494969157706, 7.996188865549878, 9.047571947486176, 8.619393535211378, 9.993301948024264, 9.77965592595236, 7.994437171708116, 9.88248037522608, 8.055193326948622, 8.763430296832393, 9.884552739871403, 8.992901812474955, 7.868017451021359, 9.042518882538493, 9.001815789576082, 7.0314868892468425, 8.015190688853881, 8.927787237202585, 9.564386649330133, 8.894482607135023, 7.031967683178452, 8.017920472391594, 8.452593017015747, 8.994696881482762, 7.889713367545649, 8.873813694970165, 9.670287084455646, 10.038768502826496, 8.059191349200557, 7.9377620519280345, 7.000874759602853, 7.997165985020639, 7.803649744599862, 7.865754349730996, 9.023625738306231], "ring all reduce FL": [0.10347877060604574, 0.10586336980123834, 0.10454176179025401, 0.10193311277306602, 0.10460680596833957, 0.10315158806963187, 0.10579133506304012, 0.10374619160683712, 0.10507361430909906, 0.1054727921231978, 0.10560778692660083, 0.1034217160408332, 0.10241259040245142, 0.10451667533200895, 0.10249128445030992, 0.10447195093058678, 0.10310606809501066, 0.10357805154709435, 0.10307510577082263, 0.10470963366100575, 0.10460818233041613, 0.10421254845531897, 0.10445209327502034, 0.1047139016265376, 0.10397661657712257, 0.10436585774312904, 0.10539638681153474, 0.1009282305233083, 0.10526428308852531, 0.10471898616327896, 0.10418583462855602, 0.10295929962277234, 0.10261287085195137, 0.10323112050239461, 0.10433658039274793, 0.10310702048062506, 0.10414675119361685, 0.10289921333809163, 0.10479494698160235, 0.1022837974874285, 0.10381506595385906, 0.10318972288405279, 0.10259103813347897, 0.10086850405123071, 0.10422533192325592, 0.10458386685298748, 0.10582755726506907, 0.10349809047348174, 0.10312262748487425, 0.10289280349271437, 0.10411960433125825, 0.10263523838048319, 0.10358812926614036, 0.10203978884993103, 0.10363583436965493, 0.10035738048781834, 0.10561355937656947, 0.10321353987482845, 0.10208111578626144, 0.10057855973760385, 0.10358986170888135, 0.10446429292283477, 0.10361522388871766, 0.10219828851928678, 0.10203572903847397, 0.1048978693948153, 0.10361463614875366, 0.10367455954255375, 0.10521265568421492, 0.10416197321221898, 0.10211079869197151, 0.10108691729578656, 0.10509196904725998, 0.103955294580725, 0.10443096268948579, 0.1043404184179815, 0.10485998551679901, 0.10338464948061932, 0.1019020849663344, 0.1026292519857876, 0.1032603851898079, 0.10119936782929428, 0.10218077706139728, 0.10468246782632007, 0.10112802865574852, 0.1039046943704443, 0.10376023397043219, 0.10557079979638356, 0.10112942221403226, 0.10480127636436024, 0.10213436103945978, 0.10185678825301747, 0.10123777957612304, 0.10259302139154372, 0.10192906330090304, 0.10468755211554093, 0.10396113725507664, 0.10452346401183946, 0.10081278298688823, 0.10253619459678218], "blockchain": [13.560221991090312, 13.811973158010334, 13.334884899609888, 13.167883750146917, 13.154275722572672, 13.175710010406778, 13.212571078914479, 13.390493295444752, 13.126008385155497, 13.212849397554844, 13.522998075096675, 13.780835145291714, 13.208473596637365, 13.194967684196723, 13.48481897499309, 13.437849772991484, 13.166353864914836, 13.369297692082721, 13.762622844733137, 13.380153745755452, 13.27912911555812, 13.377630358164295, 13.106426155830144, 13.572876927739966, 13.325269980289331, 13.385944441367311, 13.313382890798984, 13.476089371788394, 13.48904811145534, 13.567014052371459, 13.858382776434999, 13.569426937629444, 13.472095108731118, 13.152138130333928, 13.32745464686798, 13.078824694097964, 13.384858529507351, 13.342074948921509, 13.035192466800705, 13.218987617969406, 13.544774778972247, 13.147934444442212, 13.520753941241448, 13.324649896377995, 13.432752798548876, 13.329129272829917, 13.27034995474817, 13.283005952227136, 13.28817847683843, 13.279228104942327, 13.146244702383466, 13.212971722073803, 13.363690879434156, 13.197044293440682, 13.517646880342728, 13.69528018827228, 13.735026593869158, 13.399180894579997, 13.191914018591119, 13.62004015668532, 13.564547003033741, 13.766381535544422, 13.534885163736233, 13.450749966227832, 13.41995253449499, 13.307959490807406, 13.314898699214844, 13.453169076807232, 13.034318168862292, 13.120005467398538, 13.465665623140422, 13.446083495181814, 13.350350594933204, 13.660855947368855, 13.20194344875662, 13.439197500604608, 13.48535509674597, 13.28135636318519, 13.052562062055987, 13.179418964319844, 13.281440860181531, 13.164522901676234, 13.203267246609883, 13.094283242505792, 13.432192357254946, 13.658313186669165, 13.498429870088515, 13.143963425468735, 13.29171189982578, 13.229853766145242, 13.288673768115265, 13.29744282040189, 13.096386761747873, 13.366415378391029, 13.362120549737067, 13.1819120356381, 13.023682207201713, 13.218675509366676, 13.127670026576219, 13.109499527270831]}

==> figures/Latency/FedChain_latency_500nodes_20pools.json <==
{"centralized FL": [18.72794115370782, 18.79872145159262, 18.534092708025504, 18.630035228552785, 18.871807740151276, 18.07664248555453, 19.016687106199946, 18.693156823898697, 18.46634789877623, 18.6628095532855, 18.84854248846891, 18.175824379922318, 18.61321468632326, 18.966469922979314, 18.479637907835897, 18.837984830086185, 18.87547397703746, 18.816684196276604, 18.59906944040816, 18.726393050560375, 18.68706071600692, 18.895894502889217, 18.280542376602266, 18.780651289709176, 18.948158403031478, 18.786699650134413, 18.543009140372117, 18.547275564736175, 18.950146861100116, 18.915080369973385, 18.39600934787468, 18.638947441891823, 19.011970445767137, 18.973361344781704, 18.607755093445153, 18.4661173862209, 18.650460120273802, 18.628150309096895, 18.989021932799663, 18.532522689272113, 18.752901218320964, 18.85250820694735, 18.740795167454568, 18.81790885896374, 18.91393321585907, 18.861144983562934, 18.846393239531217, 18.510540474826257, 18.837615185194597, 18.987660254001405, 18.55762665095272, 18.798328740745937, 18.701107130163223, 18.79177124143638, 18.532758156781625, 19.0428478055156, 18.91515973560174, 19.01940141363872, 18.228222683704683, 18.520474623880453, 18.805518701568104, 18.66935746408368, 18.661717865513914, 17.969516623016958, 18.93061143095484, 18.647784919720085, 18.80831309868946, 18.44759623457097, 18.84537545170776, 18.501610692940915, 18.71764160488234, 18.23698915133233, 19.004353174726948, 18.35467878854018, 18.796381045711062, 18.706141601424505, 18.400949612174006, 18.93981918054412, 18.793724155743377, 17.84106501789268, 18.928080464831215, 18.637663152307702, 18.74049615047278, 18.654032254859498, 18.59113134278096, 18.752290878723407, 19.008116747219972, 18.164295284431397, 18.761433079812893, 18.57569941462693, 18.828339922616728, 19.000689479653396, 18.368552246208054, 18.688392783037454, 18.866494722915558, 18.360731681633492, 18.6420161968261, 18.690121290222578, 18.859203960900935, 18.562829319525957], "decentralized FL": [10.01691581802849, 9.941509409570536, 9.981608432496468, 9.981222235924134, 9.950754540040789, 9.986886154115703, 10.009244445395899, 9.959125285051956, 9.984100308585148, 9.984543030654162, 9.984797950901855, 9.94625819313215, 9.988769571379207, 9.983165251357727, 9.924471649582234, 9.985603397763168, 9.999502241421261, 10.002314606030097, 9.97856524871395, 10.025656613209566, 9.957324008386212, 9.966130120425479, 9.981236254727884, 9.932503190262363, 10.008236395588543, 10.00118871194064, 9.969360238546395, 9.864616428197106, 9.998742321851633, 10.004924637669262, 9.968550432539843, 9.972079892298552, 9.99187412775007, 10.004545918814435, 9.960219232449163, 9.987616387926666, 9.969612327750653, 9.964406381141309, 10.008031079917753, 9.95515376818674, 9.917132310163995, 9.93197101242055, 9.948960810971952, 10.019095296423547, 9.985280102177741, 10.005066475712312, 10.006210260489427, 10.02504752411059, 9.98709201275287, 10.0150000279667, 9.96011289839469, 9.941205924129893, 9.963545088627056, 9.990000125922341, 9.9869479097545, 10.024353763704076, 9.968981545987507, 10.01169832960483, 9.932904863277836, 9.977991978657158, 9.999123179925157, 9.905968380798658, 10.017544313587893, 10.012148578797149, 9.995212810484146, 9.855964421419413, 9.960769678750172, 9.97125565925132, 9.987000768634134, 9.98984369502856, 9.984129358101612, 9.991317533288322, 9.990398451641772, 9.826893071441802, 9.953827438019133, 9.902427857157017, 9.990823571895401, 9.983599221599501, 9.967248306570744, 9.985274380136593, 9.994334328088632, 9.983355501650935, 9.98918810350711, 9.948123395433408, 9.973562668958461, 9.970129611030865, 10.00456468572205, 9.98294966718667, 9.971326240802698, 10.002942438693225, 10.004681048700384, 10.006405460513086, 10.029199541126385, 9.930134602647996, 9.991769016674775, 9.996233711222182, 9.985931230065137, 9.992949892629971, 9.962859248313277, 10.029037289675939], "centralized pool FL": [5.8567227933042085, 6.250183741058698, 6.3641153863660955, 8.750803564805748, 8.057743654354125, 7.462460062549314, 7.308027203987623, 6.3450358893959224, 6.403244002368669, 6.968643637209521, 6.460361181628639, 6.248848322673664, 5.850702554001848, 7.117450606746133, 7.3707851227156445, 6.391378935163209, 6.375712452859558, 6.369197307808517, 6.2374306980775795, 6.45163359413032, 6.25915361672584, 7.370077115771199, 6.343935367333289, 6.511028576298616, 7.6385143061821745, 6.185499945273965, 6.394251740192883, 7.169951874872865, 7.191757861398181, 7.460251051702743, 6.666076933811244, 7.086783786403402, 6.373520985660433, 7.090136911666216, 6.885417450127691, 6.204178915860148, 6.254066533722835, 6.33758307955565, 8.621861095931077, 6.275448433342852, 7.5321855618817946, 8.112930640373587, 7.355167674261664, 7.42267461503051, 7.185049331484365, 6.381386999909568, 6.414252539589628, 6.415306224900402, 6.732965794160005, 7.420515450035622, 7.262356521513801, 5.701984858960248, 7.353320367965395, 7.261680424155202, 7.089893420745877, 6.316760647574918, 6.669274883830887, 6.412727887237188, 6.5851018189899255, 6.20248300835654, 7.259075136454857, 7.475532539679287, 6.098475077994099, 6.551281676527045, 6.596783341811633, 8.261456805579664, 8.48636296023396, 6.299669791637332, 7.219467152835392, 7.317297936770631, 6.407686344017488, 5.975827982965303, 6.537898233735257, 6.166943849378606, 6.3830457606069695, 5.676325124713206, 7.466078384224763, 5.8274150196546834, 7.271940650179693, 6.886854772587063, 6.497291306712177, 7.751822432386532, 6.603230282239392, 6.52036530300988, 6.373828457329294, 7.5891273956604035, 7.291755701620069, 6.4100672772221765, 6.399658543852791, 6.45684873438622, 6.705830647056426, 6.469086450797225, 7.249265626757568, 7.27905459232935, 6.3345311437936065, 6.474741662939076, 7.047689483023596, 6.740164777862497, 6.435438470570964, 6.535669671107805], "decentralized pool FL": [6.044975430522741, 6.0231020870761505, 6.005816609950506, 8.691428375408131, 7.464170850027921, 6.973772308231408, 6.930784597199285, 5.918250570103912, 6.007623694729363, 6.633023452329757, 6.780113492784723, 6.035770468388062, 6.050103638395326, 6.987713134593621, 6.848943299164467, 6.000911337507469, 6.0245253554448315, 6.006261823468607, 5.957130497427903, 6.051313226419134, 6.811432976242006, 6.992370244922238, 6.884195611469702, 6.027758820292959, 7.0435286485311215, 6.0312592952659285, 5.984842419303432, 6.826516557673958, 7.004382609027376, 6.951435707719815, 6.888746452676395, 6.7667922944079155, 7.042507207767153, 6.809550725100624, 6.719165252699349, 6.0479352055184386, 6.033536761602928, 6.023998394020827, 7.996363229623847, 6.908957188502386, 7.0016847201932535, 7.653007546595084, 6.729760179890369, 6.849979854714386, 7.01630194656522, 6.010132951424625, 5.896007365255552, 6.801741042612468, 6.027858430598209, 7.029897535016671, 6.817959487466398, 5.592881705771186, 6.796729187645342, 6.842367023636616, 6.596799576708304, 5.995435420599073, 7.0246633614736815, 6.023396659209659, 6.057353300638121, 6.011329174623437, 6.996280350578806, 6.926870621047413, 6.011937212955151, 7.770165418958866, 5.998253093521608, 7.891978983641792, 7.801156692306105, 5.94251131850264, 6.882595488747514, 6.926963370080604, 6.005389049773368, 6.010547871392896, 5.992455164558916, 5.921628047391922, 6.425615724324347, 5.804855714314034, 6.821114150370519, 6.892001473021045, 7.023276685983461, 6.595307353678821, 6.046574543769722, 7.000321247513748, 6.036947967397212, 5.994049784071411, 6.054935600263336, 6.952450963254237, 7.003777196755326, 6.009777210511404, 6.539026006654989, 6.005884877386448, 6.848300213553608, 5.944431196263871, 7.030664720548117, 6.638680496413503, 6.977947636015977, 6.9924674224443635, 7.005905067333238, 6.062920833483645, 6.6243239583588664, 6.740610105141019], "ring all reduce FL": [0.10344973311145508, 0.10401509642772344, 0.1050127803075096, 0.10235439659133305, 0.10222108929949197, 0.10428905114625003, 0.10311933961213005, 0.10235794470622561, 0.10291728071925307, 0.10323676864147041, 0.1009486178589008, 0.1050046542358318, 0.10386419185922838, 0.10477804422115702, 0.10136951475917531, 0.10395045948749917, 0.10517191637377152, 0.10268972835768661, 0.10416743162715547, 0.1046371666144639, 0.10345301436498142, 0.10557208460055986, 0.10311564265129369, 0.10322283631819537, 0.10377831682598807, 0.10400418163278263, 0.10307202789991346, 0.10372246980431232, 0.10343035518337793, 0.10304168058276528, 0.10530029035284613, 0.10500438163099529, 0.10586285117832436, 0.10325332903452, 0.10384756486973465, 0.10592143200802684, 0.10423868681992585, 0.10080195981601461, 0.10620177259979988, 0.10465839280536862, 0.10312086710355953, 0.1036875583327034, 0.1022804025413333, 0.10489379481835723, 0.1043779970561011, 0.10236509626540005, 0.10585881862368268, 0.10581597102734225, 0.10356700717400932, 0.10099026529558747, 0.10163771996855683, 0.10500236562935159, 0.10492633122478279, 0.10229601169335245, 0.10457364480007164, 0.10192882915235296, 0.10515727488697271, 0.10542172637845487, 0.10457134344204191, 0.10420120897297444, 0.10391513455837684, 0.1048447377558823, 0.10397457802949978, 0.10404710697727712, 0.10500422740803755, 0.1015623714289505, 0.10443347123467747, 0.10456656859692515, 0.10431506128543716, 0.10382469547602877, 0.104740204463529, 0.10261929989877705, 0.10421777149241845, 0.10366159422471855, 0.10409857829016483, 0.10407316538158512, 0.10224611247909576, 0.10469996321800365, 0.10406927337833513, 0.10172713453366704, 0.10143996790417982, 0.1020419361214139, 0.10162141389622906, 0.10453782338671883, 0.10474758659242056, 0.1021819718272749, 0.10238714182234024, 0.10338573041307278, 0.10305250359908597, 0.10462672084341437, 0.10402416279896767, 0.10280833907567946, 0.10360299328542691, 0.1047944924360995, 0.10447089796505307, 0.1037166308749369, 0.10212335113378637, 0.10432449450001699, 0.10456153239570007, 0.10254567728514902], "blockchain": [13.490424860193114, 13.371723353777176, 13.541239078614597, 13.354375279367318, 13.343676252357195, 13.241002627111627, 13.299456076459435, 13.491177361859544, 13.610706681766962, 13.63885389767836, 13.326574447503528, 13.578540172912952, 13.34387110951107, 13.226153400014926, 13.244565719181757, 13.415939811431858, 13.029251028320747, 13.428278984568866, 13.062882398510222, 13.482059893410941, 13.382937634188183, 13.35397044050157, 13.284857642736291, 13.515991613315288, 13.256814746664933, 13.51116562055942, 13.509142827310551, 13.338401045109293, 13.46428493430129, 13.257592029862863, 13.341838324932864, 13.34155446260866, 13.094091627437656, 13.439410139818744, 13.38790905745033, 13.355803127127448, 13.50221807653168, 13.120286079243712, 13.360951394275508, 13.216053984416163, 13.48023380275286, 13.33738050049553, 13.255771005898108, 13.386863118090972, 13.437878652818231, 13.406832157885272, 13.184442898746443, 13.103183839851969, 13.449180925180716, 13.214066173126874, 13.508663339298835, 13.172070181082171, 13.264614580775673, 13.01830505953762, 13.508068254520389, 13.384438002934687, 13.865464235826177, 13.364192728968941, 13.186891661535636, 13.167593535939758, 13.122154180882708, 13.595519668917113, 13.377886090351293, 13.23319985172338, 13.297861770115688, 13.536257191575599, 13.334405204238788, 13.15547570692016, 13.331328473492814, 13.21301310768496, 13.370142925912804, 13.223584411268773, 13.27156071220973, 13.193595093539189, 13.406314645201853, 13.26152077463461, 13.238753809719654, 13.240546339035632, 13.385363741907621, 13.251080208033416, 13.332461025041432, 13.162021748799402, 13.663430387746665, 13.30762421813707, 13.577960704989913, 13.20473249729855, 13.326064677130717, 13.074539842548973, 13.270697631797844, 13.36074812318892, 13.736735551549799, 13.123240944751876, 13.295962980484692, 13.293308970237106, 13.539305860595194, 13.452931711135157, 13.510788210738237, 13.46257228600865, 13.399744048285879, 13.39724161888625]}

==> figures/Latency/FedChain_latency_500nodes_50pools.json <==
{"centralized FL": [18.863564430737924, 18.94447016847916, 18.726051100212313, 18.638985980277823, 18.271050937381343, 18.738114954028998, 18.912093310448913, 18.971591518110063, 18.61110751600159, 18.882820664535195, 18.633269095825543, 18.507175353235006, 18.6012648957809, 18.778339814208646, 18.84303965195231, 18.468837898747417, 18.688419053850573, 19.071918407926468, 18.70919291837604, 18.79188330486736, 18.724441458657065, 18.94910008513784, 18.469841171325186, 18.845110075626536, 19.006653279291402, 18.3683170820724, 18.198826998504998, 18.701317888433472, 18.93855472026818, 18.50661919879989, 18.901677127935184, 18.39288819415223, 18.451522166979515, 18.456038085366735, 18.627432201479245, 18.98419518745624, 18.19202483925119, 18.99774340569209, 18.56618638453113, 18.4428508520896, 18.52086459280566, 18.74728274643364, 18.763048769264557, 18.908897075230637, 18.264172336828782, 18.58635378388842, 18.932354544879306, 18.829329691382195, 18.693895271564955, 18.649724838544504, 18.771836954773086, 18.531225230690197, 18.885956523554857, 18.948416510223936, 18.87553992599395, 18.755071021954215, 18.47962838888965, 18.203103751645685, 18.829411984577, 18.7935589482081, 18.9615691682742, 18.840097601127553, 18.295815201655017, 18.409539042045864, 18.859761774796294, 18.606630079549202, 18.576537237518544, 18.757978371642128, 18.66341194623501, 18.82596454096161, 18.82134973162764, 18.944110771425606, 18.581246307453227, 18.644729757757602, 18.687042775385432, 18.883898895857882, 18.892088142093208, 18.506298916029667, 18.725211545996757, 18.48282333781138, 18.964141943251082, 18.566794465856027, 18.635553451961464, 18.910890235598252, 18.75361370809694, 18.64932893961434, 18.750995212362152, 18.596697387077942, 18.25224374758587, 18.763539818492948, 18.314924530693844, 18.437632098772593, 18.570317344233015, 18.430194223421125, 18.30510366024567, 18.885234867867506, 18.823422946271897, 18.71520184328838, 18.610892434592504, 18.04560032297385], "decentralized FL": [10.024574641057534, 9.994143979222512, 10.003227774545877, 9.880255347302091, 9.928234870288586, 10.012458909528346, 10.02490535444235, 9.90671493104859, 9.95648041659793, 10.00015384730908, 9.905145595647275, 9.971861542326177, 9.993586111601674, 9.972944439193324, 9.979956037803449, 9.861281042402375, 9.934311282289311, 10.005709756710255, 9.888401760007726, 10.008338723182232, 9.94500505675698, 10.004108911756274, 9.850604846736218, 9.942981780859897, 9.99409209819822, 9.981920122345851, 9.969364584467561, 9.922547828271586, 10.000322983917828, 9.933012870063855, 10.009675994161475, 9.954407564682588, 9.97264401899728, 10.023243911446137, 9.964634774720238, 9.993577117356924, 10.00295410786828, 10.012746936853373, 9.955538487913756, 9.939298079763688, 9.991264421464942, 9.997108489424038, 9.99977239760787, 9.989303149786391, 9.877826554715229, 10.01214090356252, 9.989487108952966, 9.971652987714464, 9.995837353698958, 9.99369502636801, 9.940335662469984, 9.91906086401849, 9.963341926227624, 10.006603062389498, 9.954899838171066, 10.019194139215186, 9.985079096637463, 10.00889635829172, 9.973185758798282, 9.795747511144379, 9.99488872117105, 9.982603378042638, 9.925021659493556, 9.950601064728115, 9.950353650973216, 9.894173354917324, 10.022003661447755, 10.000772676066587, 9.984729405560836, 9.986490202835578, 9.98160964051857, 10.018024246189661, 9.99596585288723, 9.927334460007511, 9.989824272881894, 10.00710633677311, 9.967295937212462, 9.838245102494149, 9.99801705980426, 9.980655586932631, 10.002959861832643, 9.971654932959202, 9.984484012853068, 9.962600453427669, 9.974540480142856, 9.876518229837107, 9.981182762851017, 9.98495960589271, 9.963229192515556, 9.957040292484068, 9.85956209155541, 10.02483472018022, 10.004463183737117, 9.89119032886372, 9.985062981973922, 10.010194352362557, 9.966942948134916, 10.024147091838168, 9.982368041024566, 9.956333962290163], "centralized pool FL": [5.203265940141516, 5.226036935337052, 4.217562927751241, 4.321152535875419, 4.976173844913635, 4.838648175580946, 4.351227824175728, 4.238274664514413, 4.266319736447349, 5.45456400558038, 4.276345132631964, 4.130567132367956, 5.122641657307735, 4.75489702128673, 4.14312152880231, 4.340415091759389, 4.348945081778721, 4.212376076419261, 4.828245199909318, 5.091001751520342, 4.3310756496271, 5.292643128112982, 4.690521136666879, 5.2495894086458605, 4.928478028482871, 5.080675547568044, 5.195763427573298, 4.181331102246276, 4.356117584375455, 4.261626012619407, 4.260713306970248, 4.572994739026948, 5.143768842938048, 5.266270832240184, 5.131779398746693, 5.218986984071951, 5.017582692422667, 5.301445417770735, 4.198837638219226, 4.197607513825426, 5.243068573659653, 4.144813736498711, 4.288589227551048, 5.0592406045796325, 5.0197105895799465, 5.328234557524544, 5.083712533916531, 5.313518970076449, 4.2450883178807155, 5.024920446994245, 4.221579400279469, 4.979627596164742, 5.2079451456874795, 4.854361717972787, 4.2760514939694945, 5.16205134329117, 4.15117024127471, 5.075339139656819, 5.061934298970047, 5.230708437662129, 4.999061778589902, 4.940097299185676, 5.238703488573512, 4.25490517025748, 4.13219003931043, 5.156146584884223, 4.243921407904126, 4.202385339055371, 4.167728212320536, 5.070883757302748, 5.100542796736197, 4.1729608886383405, 4.308518221155463, 5.12583048017371, 5.098175519055523, 4.701089134543886, 4.2462223901958325, 4.353722954050704, 4.13503333217009, 5.276732986273809, 5.1856966561001965, 4.234582244140748, 4.209180849306651, 4.248486047307451, 5.210760866986202, 4.269150995155873, 4.932163074956616, 4.241683062365702, 5.131444223805424, 4.867107865753709, 4.147296244102391, 5.2197330667754285, 4.261094508342533, 5.118305244868801, 4.243573455721908, 5.308838629448123, 4.236443566419399, 5.388211269683648, 4.1669609472459745, 5.33028069926259], "decentralized pool FL": [5.017837893730848, 4.952854114766058, 4.021669482629153, 4.055206301795417, 5.0023026122780925, 4.992478252435645, 4.055140558384315, 4.045794288530519, 4.059506155360438, 5.0003076946181615, 4.038633796330247, 4.79963537928762, 4.886201887029209, 4.916054969231798, 4.828099684762351, 4.0251673347334656, 4.0541645052887905, 4.043593600881842, 4.752364791659138, 4.922156700158409, 5.036337234822753, 4.986754019061416, 4.584132126258617, 4.911370321639359, 5.0153222984736665, 5.01946855995253, 4.928974501632219, 4.748016430225026, 4.934472513366073, 4.823263689344211, 4.879936784909985, 4.615642108274882, 4.923497611499916, 5.019038869602479, 5.930453537506411, 5.011485414073157, 4.751767768025692, 5.025493873706745, 4.023375676928609, 4.685041972200345, 4.982528842929883, 4.523701338054437, 4.055123057238415, 4.874409312878283, 4.919796073516817, 5.024281807125041, 4.891970221666313, 5.053716070863951, 4.042067010807321, 4.831109457335939, 4.829270498335282, 4.838121728036982, 5.0111351084724385, 4.929797786755693, 4.851297431904214, 4.870392151315517, 4.009732248267622, 4.866318665719352, 4.788714955720641, 4.893088260150003, 5.032079211551482, 4.792442389716236, 5.029971931112389, 4.049844329967424, 3.998281444914069, 4.9851259967676675, 4.021757985600682, 4.056300684349171, 4.011407015644357, 4.911978471139191, 4.995560625279954, 4.818893992031663, 4.984987424370231, 4.945256858776151, 4.817182907021564, 4.962556178851598, 4.6988983460236895, 4.046092530239724, 4.018047111234818, 4.986502995672276, 5.005919723665286, 4.887353734777403, 4.037590860596501, 4.047358640572734, 4.971699801917321, 4.4438152720268205, 4.67254139283591, 4.010601286471978, 4.84725530177015, 4.76795370618613, 4.87043297377047, 5.035781044589365, 4.86451477390783, 4.905409023675056, 4.047512209050183, 5.020388704725113, 4.018103918991589, 5.031928312058712, 4.878287179264811, 5.366332695497266], "ring all reduce FL": [0.10315680177111358, 0.1021800960447502, 0.1040370232300886, 0.10198588701377609, 0.10478735051906726, 0.10229118721757477, 0.10323393040231887, 0.10263241801922682, 0.1048437419378205, 0.10274940253197179, 0.10432270710987701, 0.10299383912067439, 0.1040765562019586, 0.10299052756519905, 0.10057468993853806, 0.10454420327808081, 0.10494096936381742, 0.101853987642327, 0.10317041196896504, 0.10233636857818046, 0.10514067238473768, 0.10495157560117996, 0.10235715238802887, 0.10291298555471723, 0.10483488074604638, 0.10092036711596353, 0.10338912116635399, 0.09994656941941821, 0.10363993334808852, 0.10272591379790899, 0.10314886557870107, 0.1052511675489575, 0.10376868968548719, 0.10328741408359851, 0.1032605091072096, 0.10123924814411053, 0.10220996565216792, 0.10437307475209337, 0.1024101232666901, 0.10463753455859487, 0.10332662473491061, 0.10410147526456706, 0.10530167925944492, 0.10488910197479889, 0.10254529711119334, 0.1044232032364038, 0.10455383159771497, 0.10225913062283346, 0.10381018647314122, 0.10285422972128624, 0.10229942078976967, 0.10598124360921438, 0.10607895693462563, 0.10375837253804163, 0.10581023221443334, 0.10048604135927638, 0.10475537247409125, 0.10555531325384071, 0.10184086834662112, 0.10297411175398, 0.10247544001403286, 0.10270085787556205, 0.1009817769003957, 0.10404616824229077, 0.10194060047419326, 0.10464690539320129, 0.1043839420071356, 0.1026780068846549, 0.10259213061303371, 0.10313657072766408, 0.10231837888074619, 0.10322992608311427, 0.10490371484454783, 0.10280859098739684, 0.1033347316026173, 0.10641963103716312, 0.10357245634589032, 0.10371278872800921, 0.10477417917246734, 0.10383896738574741, 0.10292125431377419, 0.10508334530141059, 0.1035743936753985, 0.1034406077825008, 0.10414887575536999, 0.10322368020839373, 0.10291617701522421, 0.10321963166378637, 0.10351993132979562, 0.102402368032357, 0.1015237687662886, 0.10450561791703755, 0.10300654009987062, 0.10367029229591843, 0.10456485405037111, 0.10278914428658278, 0.10383594919032624, 0.10126293641878165, 0.10097562209040559, 0.1018275023231282], "blockchain": [13.4434342943774, 13.307140643725438, 13.457085641071036, 13.076296880251293, 13.242048041640885, 13.25979016503908, 13.395564147642546, 13.260922803941583, 13.229015108143397, 13.356017632986108, 13.488391788773418, 13.635486118095638, 13.224517912646315, 13.2961239641111, 13.525056093498659, 13.166723588094094, 13.356852603968544, 13.48842856677081, 13.511862468995618, 13.274746007101607, 13.286162967997356, 13.312113908359205, 13.353977868194452, 13.311924574916565, 13.310945065837277, 13.1525994580008, 13.769709310095914, 13.265776482844043, 13.170631953695668, 13.396055795294998, 13.506635902614669, 13.051650563449792, 13.291913692059262, 13.356752458302193, 13.171435018184562, 13.304374680337201, 13.440019624307872, 13.261440976065288, 13.10832454354982, 13.618272108647052, 13.212177217239404, 13.257843403959095, 13.292890766513423, 13.365308704237503, 13.090245864228432, 13.327376724827188, 13.584612773869715, 13.45715148120884, 13.24864226524262, 13.190937254211775, 13.336991893495703, 13.237910446403745, 13.222590155637931, 13.35681286629876, 13.111382742654285, 13.290010502812176, 13.456014408269635, 13.437358795900483, 13.31964540028713, 13.278923907436722, 13.402047898928444, 13.655081484108862, 13.26143510653118, 13.372059693332506, 13.124117061221613, 13.477294485533161, 13.408486104436344, 13.140706177494984, 13.608557766275112, 13.430674269579448, 13.20568157559481, 13.324257507336968, 13.594358704609343, 13.494798009190927, 13.338879344373836, 13.213063653963019, 13.458816963639709, 13.24880141236189, 13.559474949660064, 13.11861444094702, 13.50257793825718, 13.317552225659542, 13.55988962878068, 13.250171845184525, 13.209747097583293, 13.118113775712832, 13.468271467623136, 13.092574427703486, 13.18196958075536, 13.28455381884164, 13.277632871893756, 13.191331024263121, 13.48087475242555, 13.316689031190588, 13.143570241153462, 13.320605019258576, 13.479562167395027, 13.418123441923616, 13.399233285966035, 13.407712161088401]}

==> figures/Latency/FedChain_latency_500nodes_5pools.json <==
{"centralized FL": [18.55133121385881, 18.84579095207909, 18.449688473277412, 18.89944502334278, 18.76678948778764, 18.73348835318701, 18.671497754857725, 18.628402854399653, 18.295233093127003, 18.772316658886655, 18.919970374278652, 18.637086476867545, 18.601565563510253, 18.326050242244843, 18.850021043827176, 19.002492841219123, 18.72657474792593, 18.564341350545412, 18.250850050250442, 18.106011910503472, 18.826163101898025, 18.799232373049644, 18.74482896129446, 18.688339246574994, 18.720817905804516, 18.944375644165877, 19.00054798669251, 18.846999950745392, 18.748540114221747, 18.614078547509653, 18.913520975187286, 18.667370120997308, 18.63392248966332, 18.599406847330254, 18.867953027638876, 18.737297746638866, 18.91045452582092, 18.69457436473799, 18.935401914899263, 18.972747993346132, 18.63369286853785, 18.506848688529598, 18.62554317809525, 18.440600054571625, 18.238908394485726, 18.384926605583843, 18.80589087000761, 18.652763489284744, 18.668554844010604, 17.929571423203924, 18.856269577457695, 18.98623017130939, 18.57696432354585, 18.85575370813553, 18.851355035171114, 18.82956148716133, 18.379156666691742, 18.455561793362342, 18.60136909000118, 18.536498114594053, 18.81584514853232, 18.624360930392914, 18.883443684308062, 18.477803783565918, 18.911074430255418, 18.668060201844792, 18.81557762100202, 18.549245505473024, 18.95253145335465, 18.147026657689285, 18.45476880380889, 18.733290286637942, 18.777376525287046, 18.79547607882612, 18.662087042708045, 18.02586294248451, 18.81005011281863, 18.858374337051007, 18.86305546367253, 18.98351188112006, 18.93892676741312, 18.877555423288534, 18.899733882849898, 18.21545929357272, 18.948500260631953, 18.53803130169095, 18.60774074430537, 18.31576269473783, 18.9099593347088, 18.594076515119163, 18.920632445012895, 18.69221427605476, 18.792868823806145, 18.740756121696023, 18.563637714142214, 18.915811906922762, 18.641923269661916, 18.8211716173193, 18.799887068712604, 18.316903711243302], "decentralized FL": [9.968841376154597, 9.993489265697853, 9.931029187944175, 9.996150335706051, 9.958258626441944, 10.012120021172636, 10.025673523501029, 9.956140787208703, 9.953616678884238, 9.974612839037537, 9.995124046036096, 10.005039250695223, 10.0137260820143, 9.994724949388354, 10.024232574274091, 9.976236643244713, 9.99639261150877, 9.900303247376902, 10.006359128890182, 9.961361163597186, 9.954401999675781, 9.92732713813027, 9.948148477652609, 10.016822145805142, 9.892185192073292, 9.982115957979065, 10.003512152708844, 9.997035420081664, 9.939899435908275, 10.008477806930795, 10.008923303757628, 9.917659386937585, 9.99935502506292, 9.922581219375001, 9.972787319219695, 10.010592013397206, 9.99031897202541, 10.007696691203165, 9.989233139755378, 9.983577589952644, 9.976608279661793, 9.994632558592318, 9.939689299495303, 9.9727021485646, 9.968510645965228, 9.957540484334949, 9.942756835677297, 9.877779001547186, 9.914107085136083, 9.98306354388644, 10.024865119893825, 10.014167637577517, 9.994985114239112, 9.918518574127136, 9.992283545772374, 9.951301281457782, 9.996311175852142, 10.000431228926672, 9.97792164389273, 9.872819702423397, 9.98751844559613, 9.906550016700955, 9.98359389782128, 9.970489161752932, 9.969673988569774, 9.855352786366888, 10.003903466091622, 10.005468210033387, 9.992358090069468, 9.923805509076113, 9.967424296642214, 9.936498163929425, 9.991534939783763, 9.938458310854825, 9.956098191257473, 10.01831804242545, 9.926782767135672, 10.021283722731711, 10.014756519733272, 10.022569855849145, 9.997539683300884, 9.95660326238535, 10.012629829812832, 9.907472979806098, 9.961534013974838, 9.884721808555229, 9.977374776456582, 9.981031265649227, 10.000416976261079, 9.950384027837808, 10.012203989546496, 9.952063073530041, 9.997413709478282, 10.003067194310212, 10.005831630283552, 10.006174305192177, 9.929707145579812, 10.000820218799532, 9.982839253340694, 9.831558309765079], "centralized pool FL": [12.385545351193452, 10.453187137336336, 12.499719342268556, 11.863937484961195, 10.382785850125057, 13.03980195287943, 12.314242558618824, 10.839786187660197, 10.903415630506265, 10.942068452372098, 12.604528701812566, 11.57324437548874, 12.72268172740629, 13.091868895302072, 11.595800330248975, 12.881645601783646, 12.235934078481826, 11.831062059193062, 11.201819444432838, 12.424940549416432, 12.733080351059694, 12.431638728865504, 12.574480095971767, 13.04224503983389, 10.089212704016736, 12.838306510219217, 9.997117745639391, 12.488431982088569, 13.384687079448184, 12.802505351351359, 10.998439885665002, 10.37920031920724, 12.782799119013978, 11.609534660236731, 11.779390194294848, 10.617431285029783, 11.527285700291852, 11.520154555507839, 11.3898827473672, 11.57966491383365, 10.337655590368367, 10.666444466837346, 11.506775461414747, 11.246131133784283, 12.152601787470186, 12.141343950433622, 12.355118050573338, 10.629355182972448, 11.409774498917821, 12.651465203026941, 11.046210202264273, 11.5420258680387, 12.834653562889118, 11.426913336870982, 12.48575919664424, 11.697352631971931, 11.372317879741358, 9.998087443299498, 12.340744283174644, 14.08067438578035, 12.503281222329429, 12.396766058593299, 12.81076049412584, 11.577471933135218, 13.529249407877089, 12.724744056495574, 11.367170023990353, 11.147406502745843, 12.079301241143874, 9.569624185658498, 12.521454926065735, 12.505961668423797, 11.43894412545495, 12.07094792195227, 10.192630310385011, 12.209895999240084, 11.579349050302858, 11.559472765462656, 12.147214727220682, 11.976106328850769, 11.85870884069466, 11.540654986555028, 12.024038511095387, 11.27231113923195, 11.678240941726035, 10.617820123805652, 12.465909166260154, 10.229296950752325, 12.206736942569162, 13.09149050152683, 12.420745736935409, 10.837218036736624, 10.75223276528964, 10.499085916565583, 10.583787345604444, 12.483321112608385, 12.694474503386488, 12.061623540808355, 13.07586163479135, 11.73172748910676], "decentralized pool FL": [10.690252123905003, 10.040658293728022, 11.444636717366809, 10.774911325986569, 9.886357347539494, 11.82476976787373, 12.972712711814944, 10.740007079593697, 11.907233357768474, 10.006778001087088, 10.985910435856058, 10.98957592860496, 11.027452164028599, 11.79447148377214, 10.870488763862982, 11.00927986231451, 10.781768465714833, 10.833196630819483, 10.690091617973168, 10.922722327194371, 11.027592952835223, 10.854654276260542, 11.004560662689505, 11.762676408214773, 9.911834560501246, 10.96423191595813, 11.698403800459623, 10.867534468530842, 11.87979887181655, 10.908404266980092, 9.897628318174085, 9.874749490523204, 10.983256810634142, 10.036239460926978, 9.978434925758627, 10.021184026794412, 9.98063794405082, 11.83736006964222, 11.006180197067362, 11.912155753822319, 9.752962339456012, 10.817034893403484, 10.76444965351373, 10.437988049135916, 10.975718581177457, 10.596339728739096, 10.977726824979039, 9.939214377824246, 10.99343742807307, 11.902653486075891, 9.642056721909315, 10.009446613040955, 10.989970228478224, 11.995176799563827, 11.872638637070269, 10.968762502980207, 11.97665519085433, 12.000862457853344, 10.95584328778546, 12.498895387701635, 10.901099903759974, 11.813100033401911, 12.964636880025788, 10.660729017457143, 11.93934797713955, 10.710705572733776, 12.007806932183245, 11.922512723105225, 11.701924583057126, 10.920928337794583, 12.844537687541845, 10.959481705292607, 9.957183310146684, 10.845587100083014, 9.947395218803454, 11.021822524069716, 10.853565534271345, 11.958854272883185, 11.933476967893505, 11.045139711698292, 10.70561815450085, 10.333394295389594, 11.025259659625664, 10.981750496475206, 10.837885736067951, 11.983803633458505, 12.954749552913164, 9.959307134457736, 11.962748564668846, 11.630093026170423, 10.831003979661705, 13.892646526338648, 10.994827418956564, 10.057849852675693, 10.011663260567104, 11.755796846254151, 10.791680799890042, 10.697110344219402, 11.961158431142952, 11.002736755669767], "ring all reduce FL": [0.10413574716025212, 0.10309591049327982, 0.10459278015786844, 0.1032657966533552, 0.10501492432376383, 0.105272607057531, 0.10188951139674288, 0.10246682543317229, 0.10336084299843981, 0.10330644902982253, 0.10555389738251753, 0.10385847711426807, 0.10374662351703054, 0.10422482027541072, 0.10090322511116498, 0.1031467323823824, 0.10446127264247937, 0.10390279802288219, 0.10437696912682648, 0.10450257319657572, 0.1024161026726515, 0.1034830814991502, 0.10343952296836292, 0.10540636832852696, 0.1044073647924941, 0.1024126710929229, 0.10458630079841669, 0.1037270998305008, 0.10018536042194759, 0.10359411987868367, 0.10578850965583358, 0.1027990131445386, 0.10469981256659983, 0.1060484285070378, 0.10192250080576445, 0.10438739252045234, 0.10195376931864172, 0.10359972618542351, 0.10216910473380038, 0.10431377123012214, 0.10390521371485995, 0.10020265656775013, 0.10361434368321573, 0.10372249717409276, 0.1015312518057001, 0.10377854031692288, 0.10376667503914036, 0.10146487216819969, 0.10157521933974628, 0.10293729222009232, 0.10232876437880659, 0.10452473490904518, 0.10164252115388839, 0.10267796577513344, 0.10217570377439195, 0.10336654533491774, 0.10232544866474683, 0.1043214749657487, 0.10368779002838055, 0.10416036557443878, 0.1022228932637329, 0.10434170805477677, 0.10363684466536147, 0.10167008084567059, 0.1039558839017877, 0.10297394278877947, 0.10387539706096693, 0.10272502149535431, 0.10356510665101792, 0.10186428892267274, 0.1028053482413625, 0.1018107285205769, 0.10322537641238463, 0.10394247098332213, 0.10426130019578131, 0.10406083815546863, 0.10577081167309768, 0.10394833422969901, 0.10371992493126975, 0.10414917241842794, 0.10496944288268867, 0.10168768748973361, 0.10413091320420073, 0.10434182257092414, 0.10431469534179169, 0.10103594847252242, 0.10326104113721793, 0.10386545687854301, 0.10623209101982636, 0.10340274771103586, 0.1031783340203431, 0.10418336984983054, 0.10448670740223925, 0.1027117156040788, 0.10336031316875802, 0.1041086069806837, 0.10094001110762135, 0.10406732665653629, 0.10400944842268878, 0.1045434113660812], "blockchain": [13.345394516282603, 13.267018067545958, 13.182972602908617, 13.151594980511645, 13.262855102840543, 13.229843583528968, 13.611942397506645, 13.201876175574228, 13.340393445459153, 13.182657834065283, 13.379880707637062, 13.083031420371817, 13.412908647990028, 12.980509162893268, 13.28452011003813, 13.197864592017922, 13.574759378203566, 13.423132243105908, 13.231894871092702, 13.197809646719456, 13.199564947900898, 13.37765245376105, 13.211490056410986, 13.476088600300095, 12.994068240300768, 13.051972239385263, 13.383561893478454, 13.220903590086369, 13.250215317535032, 13.165093131312958, 13.541187005891302, 13.262484016645779, 13.326279345159307, 13.410587512526382, 12.978785483022502, 13.161734713426103, 13.233556213469987, 13.251236391999562, 13.545138837190866, 13.440867114670697, 13.054758800996677, 13.1953775839265, 13.408056435314966, 13.35535090821574, 13.234941882738084, 13.290408440653842, 13.43272317313032, 13.334227486139284, 13.485449361521837, 13.177688162987677, 13.479258851350185, 13.224138491285238, 13.172488616342736, 13.253186069608827, 13.198254424227812, 13.382840101114182, 13.147021016447503, 13.241776435608914, 13.732828207722084, 13.814935067492247, 13.328151825688545, 13.081448694117583, 13.258082766589887, 13.236789051092405, 13.306986216210301, 13.393192644524856, 13.623423595696039, 13.426479828339332, 13.378696137872083, 13.469058938160936, 13.701025196717904, 13.213809842593696, 13.309692491184942, 13.245862454786778, 13.444891803202172, 13.371591479267817, 13.602852191199164, 13.333760544570172, 13.494303345955213, 13.01785292068135, 13.417681977821474, 13.278862551027014, 13.45987857693488, 13.28129378155296, 13.365968334580852, 13.257680488926074, 13.402485212661624, 13.366772434440568, 13.11598526715502, 13.525091202173426, 13.327185696495135, 13.477868487460807, 13.161384481426415, 13.185256597614014, 13.251815099330958, 13.255964154475476, 13.282266485258596, 13.674892013055057, 13.24639664882676, 13.257625774281212]}
